Statistical Measurement of the Gamma-ray Source-count Distribution as a Function of Energy

Statistical properties of photon count maps have recently been proven as a new tool to study the composition of the gamma-ray sky with high precision. We employ the 1-point probability distribution function of 6 years of Fermi-LAT data to measure the source-count distribution dN/dS and the diffuse components of the high-latitude gamma-ray sky as a function of energy. To that aim, we analyze the gamma-ray emission in five adjacent energy bands between 1 GeV and 171 GeV. It is demonstrated that the source-count distribution as a function of flux is compatible with a broken power law up to energies of ~50 GeV. The index below the break is between 1.95 and 2.0. For higher energies, a simple power-law fits the data, with an index of 2.2^{+0.7}_{-0.3} in the energy band between 50 GeV and 171 GeV. Upper limits on further possible breaks as well as the angular power of unresolved sources are derived. We find that point-source populations probed by this method can explain 83^{+7}_{-13}% (81^{+52}_{-19}%) of the extragalactic gamma-ray background between 1.04 GeV and 1.99 GeV (50 GeV and 171 GeV). The method has excellent capabilities for constraining the gamma-ray luminosity function and the spectra of unresolved blazars.

==> datafile1.txt <==
Title: Statistical Measurement Of The Gamma-Ray Source 
       Count Distribution As A Function Of Energy  
Authors: Zechlin H.-S., Cuoco A., Donato F., Fornengo N., Regis M. 
Figure: Differential source-count distributions dN/dS obtained from 
        6-year Fermi-LAT data with the 1pPDF method. 
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label  Explanations
--------------------------------------------------------------------------------
       1 A1     ---          Bin    Energy bin code (1)
   3- 11 E9.3   cm-2/s       S      Integral flux for Bin 
  13- 21 E9.3   cm2.s/deg2   dN/dS  Differential source-count distribution
  23- 31 E9.3   cm2.s/deg2 e_dN/dS  Lower 68.3% confidence level 
                                     uncertainty limit in dN/dS
  33- 41 E9.3   cm2.s/deg2 E_dN/dS  Upper 68.3% confidence level 
                                     uncertainty limit in dN/dS
--------------------------------------------------------------------------------
Note (1):
    a =  1.04-   1.99 GeV;
    b =  1.99-   5.0  GeV;
    c =  5.0 -  10.4  GeV;
    d = 10.4 -  50.0  GeV;
    e = 50.0 - 171.0  GeV.
--------------------------------------------------------------------------------
a 3.000E-12 0.000E+00 8.372E+09 2.945E+12
a 3.077E-12 0.000E+00 9.974E+09 2.861E+12
a 3.157E-12 0.000E+00 1.195E+10 2.770E+12
a 3.238E-12 0.000E+00 1.502E+10 2.673E+12
a 3.322E-12 0.000E+00 1.956E+10 2.565E+12
a 3.408E-12 0.000E+00 2.547E+10 2.447E+12
a 3.496E-12 0.000E+00 3.238E+10 2.318E+12
a 3.586E-12 0.000E+00 3.983E+10 2.179E+12
a 3.678E-12 0.000E+00 4.764E+10 2.033E+12
a 3.773E-12 0.000E+00 5.595E+10 1.884E+12
a 3.871E-12 0.000E+00 6.491E+10 1.734E+12
a 3.971E-12 0.000E+00 7.456E+10 1.587E+12
a 4.073E-12 0.000E+00 8.459E+10 1.448E+12
a 4.178E-12 0.000E+00 9.432E+10 1.322E+12
a 4.286E-12 0.000E+00 1.031E+11 1.210E+12
a 4.397E-12 0.000E+00 1.104E+11 1.107E+12
a 4.510E-12 0.000E+00 1.157E+11 1.014E+12
a 4.627E-12 0.000E+00 1.187E+11 9.301E+11
a 4.746E-12 0.000E+00 1.193E+11 8.551E+11
a 4.869E-12 0.000E+00 1.179E+11 7.882E+11
a 4.994E-12 0.000E+00 1.149E+11 7.278E+11
a 5.123E-12 0.000E+00 1.104E+11 6.732E+11
a 5.256E-12 0.000E+00 1.051E+11 6.239E+11
a 5.391E-12 0.000E+00 9.937E+10 5.798E+11
a 5.530E-12 0.000E+00 9.348E+10 5.405E+11
a 5.673E-12 0.000E+00 8.765E+10 5.053E+11
a 5.820E-12 0.000E+00 8.207E+10 4.738E+11
a 5.970E-12 0.000E+00 7.680E+10 4.458E+11
a 6.124E-12 0.000E+00 7.198E+10 4.209E+11
a 6.282E-12 0.000E+00 6.796E+10 3.989E+11
a 6.444E-12 0.000E+00 6.523E+10 3.794E+11
a 6.610E-12 0.000E+00 6.423E+10 3.622E+11
a 6.781E-12 0.000E+00 6.492E+10 3.470E+11
a 6.956E-12 0.000E+00 6.678E+10 3.336E+11
a 7.136E-12 0.000E+00 6.924E+10 3.218E+11
a 7.320E-12 0.000E+00 7.169E+10 3.115E+11
a 7.509E-12 0.000E+00 7.381E+10 3.026E+11
a 7.703E-12 0.000E+00 7.557E+10 2.950E+11
a 7.901E-12 0.000E+00 7.695E+10 2.886E+11
a 8.105E-12 0.000E+00 7.796E+10 2.831E+11
a 8.315E-12 0.000E+00 7.862E+10 2.785E+11
a 8.529E-12 0.000E+00 7.899E+10 2.744E+11
a 8.749E-12 0.000E+00 7.900E+10 2.707E+11
a 8.975E-12 0.000E+00 7.838E+10 2.670E+11
a 9.207E-12 0.000E+00 7.705E+10 2.632E+11
a 9.444E-12 0.000E+00 7.507E+10 2.589E+11
a 9.688E-12 0.000E+00 7.251E+10 2.540E+11
a 9.938E-12 0.000E+00 6.948E+10 2.483E+11
a 1.019E-11 0.000E+00 6.614E+10 2.416E+11
a 1.046E-11 0.000E+00 6.258E+10 2.338E+11
a 1.073E-11 0.000E+00 5.886E+10 2.251E+11
a 1.100E-11 0.000E+00 5.506E+10 2.154E+11
a 1.129E-11 0.000E+00 5.126E+10 2.048E+11
a 1.158E-11 0.000E+00 4.753E+10 1.937E+11
a 1.188E-11 0.000E+00 4.393E+10 1.821E+11
a 1.219E-11 0.000E+00 4.046E+10 1.704E+11
a 1.250E-11 0.000E+00 3.717E+10 1.589E+11
a 1.282E-11 0.000E+00 3.411E+10 1.479E+11
a 1.315E-11 0.000E+00 3.124E+10 1.374E+11
a 1.349E-11 0.000E+00 2.857E+10 1.277E+11
a 1.384E-11 0.000E+00 2.613E+10 1.187E+11
a 1.420E-11 0.000E+00 2.399E+10 1.104E+11
a 1.457E-11 0.000E+00 2.218E+10 1.027E+11
a 1.494E-11 0.000E+00 2.073E+10 9.552E+10
a 1.533E-11 0.000E+00 1.963E+10 8.891E+10
a 1.572E-11 0.000E+00 1.883E+10 8.277E+10
a 1.613E-11 0.000E+00 1.828E+10 7.707E+10
a 1.655E-11 0.000E+00 1.791E+10 7.175E+10
a 1.697E-11 0.000E+00 1.763E+10 6.678E+10
a 1.741E-11 0.000E+00 1.736E+10 6.214E+10
a 1.786E-11 0.000E+00 1.702E+10 5.780E+10
a 1.832E-11 0.000E+00 1.658E+10 5.374E+10
a 1.879E-11 0.000E+00 1.607E+10 4.994E+10
a 1.928E-11 0.000E+00 1.552E+10 4.640E+10
a 1.978E-11 0.000E+00 1.495E+10 4.310E+10
a 2.029E-11 0.000E+00 1.434E+10 4.002E+10
a 2.081E-11 0.000E+00 1.371E+10 3.716E+10
a 2.135E-11 0.000E+00 1.305E+10 3.450E+10
a 2.190E-11 0.000E+00 1.238E+10 3.203E+10
a 2.246E-11 0.000E+00 1.171E+10 2.975E+10
a 2.304E-11 0.000E+00 1.106E+10 2.765E+10
a 2.364E-11 0.000E+00 1.044E+10 2.571E+10
a 2.425E-11 1.050E+10 9.859E+09 2.393E+10
a 2.487E-11 9.992E+09 9.333E+09 2.228E+10
a 2.552E-11 9.508E+09 8.855E+09 2.077E+10
a 2.618E-11 9.048E+09 8.420E+09 1.937E+10
a 2.685E-11 8.610E+09 8.023E+09 1.807E+10
a 2.754E-11 8.193E+09 7.655E+09 1.686E+10
a 2.826E-11 7.796E+09 7.307E+09 1.573E+10
a 2.898E-11 7.418E+09 6.971E+09 1.467E+10
a 2.973E-11 7.059E+09 6.646E+09 1.369E+10
a 3.050E-11 6.717E+09 6.327E+09 1.277E+10
a 3.129E-11 6.392E+09 6.013E+09 1.192E+10
a 3.209E-11 6.082E+09 5.702E+09 1.113E+10
a 3.292E-11 5.788E+09 5.394E+09 1.038E+10
a 3.377E-11 5.508E+09 5.091E+09 9.696E+09
a 3.464E-11 5.241E+09 4.794E+09 9.056E+09
a 3.554E-11 4.987E+09 4.508E+09 8.461E+09
a 3.646E-11 4.746E+09 4.236E+09 7.909E+09
a 3.740E-11 4.516E+09 3.982E+09 7.395E+09
a 3.836E-11 4.297E+09 3.746E+09 6.917E+09
a 3.935E-11 4.089E+09 3.529E+09 6.472E+09
a 4.037E-11 3.891E+09 3.326E+09 6.057E+09
a 4.141E-11 3.703E+09 3.138E+09 5.669E+09
a 4.248E-11 3.523E+09 2.960E+09 5.307E+09
a 4.358E-11 3.353E+09 2.792E+09 4.966E+09
a 4.470E-11 3.190E+09 2.631E+09 4.648E+09
a 4.585E-11 3.036E+09 2.475E+09 4.350E+09
a 4.704E-11 2.889E+09 2.325E+09 4.074E+09
a 4.825E-11 2.749E+09 2.179E+09 3.816E+09
a 4.950E-11 2.616E+09 2.037E+09 3.577E+09
a 5.078E-11 2.489E+09 1.901E+09 3.354E+09
a 5.209E-11 2.369E+09 1.771E+09 3.146E+09
a 5.343E-11 2.254E+09 1.648E+09 2.952E+09
a 5.481E-11 2.145E+09 1.533E+09 2.771E+09
a 5.622E-11 2.041E+09 1.427E+09 2.602E+09
a 5.768E-11 1.942E+09 1.332E+09 2.445E+09
a 5.916E-11 1.848E+09 1.249E+09 2.300E+09
a 6.069E-11 1.759E+09 1.177E+09 2.165E+09
a 6.226E-11 1.673E+09 1.116E+09 2.040E+09
a 6.387E-11 1.592E+09 1.065E+09 1.923E+09
a 6.551E-11 1.515E+09 1.021E+09 1.814E+09
a 6.721E-11 1.442E+09 9.807E+08 1.712E+09
a 6.894E-11 1.372E+09 9.430E+08 1.617E+09
a 7.072E-11 1.306E+09 9.061E+08 1.527E+09
a 7.255E-11 1.242E+09 8.689E+08 1.444E+09
a 7.442E-11 1.182E+09 8.310E+08 1.365E+09
a 7.634E-11 1.125E+09 7.925E+08 1.291E+09
a 7.831E-11 1.071E+09 7.538E+08 1.222E+09
a 8.033E-11 1.019E+09 7.153E+08 1.156E+09
a 8.240E-11 9.693E+08 6.774E+08 1.094E+09
a 8.453E-11 9.224E+08 6.406E+08 1.035E+09
a 8.671E-11 8.777E+08 6.054E+08 9.806E+08
a 8.895E-11 8.352E+08 5.722E+08 9.292E+08
a 9.125E-11 7.948E+08 5.412E+08 8.810E+08
a 9.360E-11 7.563E+08 5.122E+08 8.359E+08
a 9.602E-11 7.197E+08 4.851E+08 7.937E+08
a 9.850E-11 6.848E+08 4.600E+08 7.540E+08
a 1.010E-10 6.517E+08 4.368E+08 7.167E+08
a 1.036E-10 6.201E+08 4.155E+08 6.815E+08
a 1.063E-10 5.901E+08 3.959E+08 6.482E+08
a 1.091E-10 5.615E+08 3.780E+08 6.167E+08
a 1.119E-10 5.343E+08 3.615E+08 5.866E+08
a 1.148E-10 5.084E+08 3.464E+08 5.580E+08
a 1.177E-10 4.838E+08 3.323E+08 5.307E+08
a 1.208E-10 4.604E+08 3.191E+08 5.046E+08
a 1.239E-10 4.381E+08 3.066E+08 4.796E+08
a 1.271E-10 4.169E+08 2.947E+08 4.557E+08
a 1.304E-10 3.967E+08 2.833E+08 4.328E+08
a 1.337E-10 3.775E+08 2.724E+08 4.110E+08
a 1.372E-10 3.592E+08 2.617E+08 3.901E+08
a 1.407E-10 3.418E+08 2.514E+08 3.702E+08
a 1.444E-10 3.253E+08 2.412E+08 3.513E+08
a 1.481E-10 3.095E+08 2.312E+08 3.334E+08
a 1.519E-10 2.945E+08 2.214E+08 3.164E+08
a 1.558E-10 2.803E+08 2.118E+08 3.004E+08
a 1.598E-10 2.667E+08 2.026E+08 2.852E+08
a 1.640E-10 2.538E+08 1.938E+08 2.709E+08
a 1.682E-10 2.415E+08 1.854E+08 2.575E+08
a 1.726E-10 2.298E+08 1.774E+08 2.447E+08
a 1.770E-10 2.187E+08 1.698E+08 2.328E+08
a 1.816E-10 2.081E+08 1.626E+08 2.214E+08
a 1.863E-10 1.980E+08 1.557E+08 2.107E+08
a 1.911E-10 1.884E+08 1.491E+08 2.006E+08
a 1.960E-10 1.793E+08 1.428E+08 1.910E+08
a 2.011E-10 1.706E+08 1.368E+08 1.819E+08
a 2.062E-10 1.623E+08 1.310E+08 1.733E+08
a 2.116E-10 1.545E+08 1.255E+08 1.651E+08
a 2.170E-10 1.470E+08 1.202E+08 1.572E+08
a 2.226E-10 1.399E+08 1.152E+08 1.498E+08
a 2.284E-10 1.331E+08 1.104E+08 1.428E+08
a 2.343E-10 1.267E+08 1.058E+08 1.361E+08
a 2.403E-10 1.205E+08 1.014E+08 1.298E+08
a 2.465E-10 1.147E+08 9.714E+07 1.238E+08
a 2.529E-10 1.091E+08 9.308E+07 1.181E+08
a 2.594E-10 1.039E+08 8.917E+07 1.127E+08
a 2.661E-10 9.882E+07 8.541E+07 1.076E+08
a 2.730E-10 9.404E+07 8.179E+07 1.028E+08
a 2.800E-10 8.948E+07 7.830E+07 9.818E+07
a 2.873E-10 8.515E+07 7.493E+07 9.381E+07
a 2.947E-10 8.103E+07 7.168E+07 8.964E+07
a 3.023E-10 7.710E+07 6.853E+07 8.564E+07
a 3.101E-10 7.337E+07 6.549E+07 8.181E+07
a 3.181E-10 6.982E+07 6.255E+07 7.813E+07
a 3.263E-10 6.644E+07 5.971E+07 7.459E+07
a 3.347E-10 6.322E+07 5.698E+07 7.117E+07
a 3.434E-10 6.016E+07 5.436E+07 6.787E+07
a 3.522E-10 5.724E+07 5.183E+07 6.470E+07
a 3.613E-10 5.447E+07 4.942E+07 6.165E+07
a 3.706E-10 5.183E+07 4.711E+07 5.872E+07
a 3.802E-10 4.932E+07 4.491E+07 5.591E+07
a 3.900E-10 4.694E+07 4.281E+07 5.322E+07
a 4.001E-10 4.466E+07 4.080E+07 5.067E+07
a 4.104E-10 4.250E+07 3.890E+07 4.824E+07
a 4.210E-10 4.044E+07 3.709E+07 4.593E+07
a 4.319E-10 3.848E+07 3.538E+07 4.374E+07
a 4.430E-10 3.662E+07 3.375E+07 4.166E+07
a 4.545E-10 3.485E+07 3.220E+07 3.968E+07
a 4.662E-10 3.316E+07 3.071E+07 3.781E+07
a 4.782E-10 3.155E+07 2.930E+07 3.604E+07
a 4.906E-10 3.003E+07 2.794E+07 3.435E+07
a 5.032E-10 2.857E+07 2.664E+07 3.275E+07
a 5.162E-10 2.719E+07 2.538E+07 3.123E+07
a 5.295E-10 2.587E+07 2.418E+07 2.977E+07
a 5.432E-10 2.462E+07 2.303E+07 2.837E+07
a 5.572E-10 2.343E+07 2.192E+07 2.702E+07
a 5.716E-10 2.229E+07 2.086E+07 2.573E+07
a 5.864E-10 2.121E+07 1.985E+07 2.449E+07
a 6.015E-10 2.019E+07 1.889E+07 2.329E+07
a 6.170E-10 1.921E+07 1.798E+07 2.214E+07
a 6.330E-10 1.828E+07 1.711E+07 2.104E+07
a 6.493E-10 1.739E+07 1.629E+07 1.998E+07
a 6.661E-10 1.655E+07 1.551E+07 1.897E+07
a 6.833E-10 1.575E+07 1.477E+07 1.801E+07
a 7.009E-10 1.499E+07 1.406E+07 1.709E+07
a 7.190E-10 1.426E+07 1.339E+07 1.622E+07
a 7.375E-10 1.357E+07 1.275E+07 1.539E+07
a 7.566E-10 1.291E+07 1.214E+07 1.460E+07
a 7.761E-10 1.229E+07 1.156E+07 1.386E+07
a 7.961E-10 1.169E+07 1.101E+07 1.315E+07
a 8.167E-10 1.113E+07 1.048E+07 1.249E+07
a 8.378E-10 1.059E+07 9.981E+06 1.186E+07
a 8.594E-10 1.007E+07 9.502E+06 1.126E+07
a 8.816E-10 9.587E+06 9.045E+06 1.070E+07
a 9.043E-10 9.123E+06 8.610E+06 1.016E+07
a 9.277E-10 8.681E+06 8.194E+06 9.658E+06
a 9.516E-10 8.260E+06 7.797E+06 9.180E+06
a 9.762E-10 7.860E+06 7.419E+06 8.727E+06
a 1.001E-09 7.480E+06 7.058E+06 8.297E+06
a 1.027E-09 7.118E+06 6.714E+06 7.889E+06
a 1.054E-09 6.773E+06 6.386E+06 7.501E+06
a 1.081E-09 6.445E+06 6.073E+06 7.132E+06
a 1.109E-09 6.133E+06 5.775E+06 6.781E+06
a 1.137E-09 5.836E+06 5.491E+06 6.447E+06
a 1.167E-09 5.553E+06 5.219E+06 6.130E+06
a 1.197E-09 5.284E+06 4.959E+06 5.828E+06
a 1.228E-09 5.028E+06 4.710E+06 5.542E+06
a 1.260E-09 4.785E+06 4.472E+06 5.270E+06
a 1.292E-09 4.553E+06 4.246E+06 5.011E+06
a 1.325E-09 4.333E+06 4.031E+06 4.765E+06
a 1.360E-09 4.123E+06 3.827E+06 4.531E+06
a 1.395E-09 3.923E+06 3.634E+06 4.308E+06
a 1.431E-09 3.733E+06 3.452E+06 4.098E+06
a 1.468E-09 3.553E+06 3.280E+06 3.898E+06
a 1.506E-09 3.380E+06 3.117E+06 3.709E+06
a 1.544E-09 3.217E+06 2.964E+06 3.530E+06
a 1.584E-09 3.061E+06 2.820E+06 3.360E+06
a 1.625E-09 2.913E+06 2.684E+06 3.199E+06
a 1.667E-09 2.772E+06 2.556E+06 3.046E+06
a 1.710E-09 2.638E+06 2.435E+06 2.901E+06
a 1.754E-09 2.510E+06 2.320E+06 2.762E+06
a 1.800E-09 2.388E+06 2.211E+06 2.630E+06
a 1.846E-09 2.273E+06 2.107E+06 2.505E+06
a 1.894E-09 2.163E+06 2.009E+06 2.386E+06
a 1.943E-09 2.058E+06 1.914E+06 2.272E+06
a 1.993E-09 1.958E+06 1.824E+06 2.164E+06
a 2.044E-09 1.863E+06 1.738E+06 2.061E+06
a 2.097E-09 1.773E+06 1.655E+06 1.964E+06
a 2.151E-09 1.687E+06 1.576E+06 1.871E+06
a 2.207E-09 1.606E+06 1.501E+06 1.783E+06
a 2.263E-09 1.528E+06 1.429E+06 1.699E+06
a 2.322E-09 1.454E+06 1.360E+06 1.620E+06
a 2.382E-09 1.383E+06 1.294E+06 1.545E+06
a 2.443E-09 1.316E+06 1.231E+06 1.474E+06
a 2.506E-09 1.253E+06 1.171E+06 1.406E+06
a 2.571E-09 1.192E+06 1.113E+06 1.342E+06
a 2.637E-09 1.134E+06 1.058E+06 1.281E+06
a 2.706E-09 1.079E+06 1.006E+06 1.223E+06
a 2.775E-09 1.027E+06 9.561E+05 1.168E+06
a 2.847E-09 9.774E+05 9.085E+05 1.116E+06
a 2.920E-09 9.300E+05 8.632E+05 1.067E+06
a 2.996E-09 8.850E+05 8.201E+05 1.021E+06
a 3.073E-09 8.421E+05 7.792E+05 9.769E+05
a 3.153E-09 8.014E+05 7.403E+05 9.349E+05
a 3.234E-09 7.626E+05 7.034E+05 8.950E+05
a 3.317E-09 7.256E+05 6.683E+05 8.568E+05
a 3.403E-09 6.905E+05 6.349E+05 8.202E+05
a 3.491E-09 6.571E+05 6.032E+05 7.850E+05
a 3.581E-09 6.252E+05 5.729E+05 7.511E+05
a 3.673E-09 5.950E+05 5.441E+05 7.184E+05
a 3.768E-09 5.661E+05 5.166E+05 6.868E+05
a 3.865E-09 5.387E+05 4.905E+05 6.562E+05
a 3.965E-09 5.126E+05 4.656E+05 6.265E+05
a 4.068E-09 4.878E+05 4.419E+05 5.979E+05
a 4.173E-09 4.642E+05 4.193E+05 5.702E+05
a 4.280E-09 4.417E+05 3.979E+05 5.436E+05
a 4.391E-09 4.203E+05 3.775E+05 5.180E+05
a 4.504E-09 4.000E+05 3.582E+05 4.934E+05
a 4.620E-09 3.806E+05 3.399E+05 4.697E+05
a 4.740E-09 3.622E+05 3.226E+05 4.468E+05
a 4.862E-09 3.446E+05 3.062E+05 4.247E+05
a 4.987E-09 3.279E+05 2.906E+05 4.035E+05
a 5.116E-09 3.121E+05 2.759E+05 3.830E+05
a 5.248E-09 2.970E+05 2.619E+05 3.634E+05
a 5.384E-09 2.826E+05 2.486E+05 3.446E+05
a 5.523E-09 2.689E+05 2.359E+05 3.267E+05
a 5.665E-09 2.559E+05 2.238E+05 3.096E+05
a 5.811E-09 2.435E+05 2.122E+05 2.935E+05
a 5.961E-09 2.317E+05 2.010E+05 2.782E+05
a 6.115E-09 2.205E+05 1.903E+05 2.637E+05
a 6.273E-09 2.098E+05 1.799E+05 2.501E+05
a 6.435E-09 1.996E+05 1.699E+05 2.372E+05
a 6.601E-09 1.900E+05 1.603E+05 2.251E+05
a 6.772E-09 1.808E+05 1.510E+05 2.136E+05
a 6.946E-09 1.720E+05 1.420E+05 2.027E+05
a 7.126E-09 1.637E+05 1.334E+05 1.923E+05
a 7.310E-09 1.558E+05 1.251E+05 1.824E+05
a 7.498E-09 1.482E+05 1.173E+05 1.730E+05
a 7.692E-09 1.410E+05 1.098E+05 1.639E+05
a 7.890E-09 1.342E+05 1.027E+05 1.554E+05
a 8.094E-09 1.277E+05 9.602E+04 1.472E+05
a 8.303E-09 1.215E+05 8.975E+04 1.395E+05
a 8.517E-09 1.156E+05 8.387E+04 1.321E+05
a 8.737E-09 1.100E+05 7.838E+04 1.252E+05
a 8.963E-09 1.036E+05 7.324E+04 1.186E+05
a 9.194E-09 9.631E+04 6.844E+04 1.123E+05
a 9.431E-09 8.949E+04 6.394E+04 1.064E+05
a 9.675E-09 8.316E+04 5.973E+04 1.007E+05
a 9.925E-09 7.727E+04 5.579E+04 9.522E+04
a 1.018E-08 7.180E+04 5.210E+04 8.998E+04
a 1.044E-08 6.672E+04 4.863E+04 8.496E+04
a 1.071E-08 6.199E+04 4.536E+04 8.014E+04
a 1.099E-08 5.760E+04 4.230E+04 7.552E+04
a 1.127E-08 5.352E+04 3.942E+04 7.109E+04
a 1.156E-08 4.974E+04 3.673E+04 6.685E+04
a 1.186E-08 4.621E+04 3.420E+04 6.281E+04
a 1.217E-08 4.294E+04 3.185E+04 5.895E+04
a 1.248E-08 3.990E+04 2.965E+04 5.528E+04
a 1.281E-08 3.708E+04 2.759E+04 5.180E+04
a 1.314E-08 3.445E+04 2.567E+04 4.850E+04
a 1.347E-08 3.201E+04 2.386E+04 4.537E+04
a 1.382E-08 2.975E+04 2.216E+04 4.241E+04
a 1.418E-08 2.764E+04 2.057E+04 3.959E+04
a 1.455E-08 2.568E+04 1.907E+04 3.692E+04
a 1.492E-08 2.387E+04 1.767E+04 3.438E+04
a 1.531E-08 2.218E+04 1.636E+04 3.197E+04
a 1.570E-08 2.061E+04 1.514E+04 2.970E+04
a 1.611E-08 1.915E+04 1.400E+04 2.756E+04
a 1.652E-08 1.779E+04 1.294E+04 2.556E+04
a 1.695E-08 1.653E+04 1.196E+04 2.371E+04
a 1.739E-08 1.536E+04 1.106E+04 2.199E+04
a 1.783E-08 1.427E+04 1.022E+04 2.041E+04
a 1.830E-08 1.326E+04 9.448E+03 1.896E+04
a 1.877E-08 1.232E+04 8.736E+03 1.762E+04
a 1.925E-08 1.145E+04 8.081E+03 1.639E+04
a 1.975E-08 1.064E+04 7.477E+03 1.525E+04
a 2.026E-08 9.887E+03 6.920E+03 1.420E+04
a 2.078E-08 9.187E+03 6.405E+03 1.322E+04
a 2.132E-08 8.537E+03 5.929E+03 1.232E+04
a 2.187E-08 7.933E+03 5.487E+03 1.147E+04
a 2.243E-08 7.371E+03 5.076E+03 1.068E+04
a 2.301E-08 6.849E+03 4.692E+03 9.936E+03
a 2.361E-08 6.364E+03 4.334E+03 9.242E+03
a 2.422E-08 5.914E+03 3.998E+03 8.591E+03
a 2.484E-08 5.495E+03 3.684E+03 7.981E+03
a 2.548E-08 5.106E+03 3.390E+03 7.410E+03
a 2.614E-08 4.744E+03 3.115E+03 6.878E+03
a 2.681E-08 4.408E+03 2.857E+03 6.383E+03
a 2.751E-08 4.096E+03 2.614E+03 5.926E+03
a 2.822E-08 3.806E+03 2.385E+03 5.505E+03
a 2.894E-08 3.537E+03 2.169E+03 5.118E+03
a 2.969E-08 3.286E+03 1.965E+03 4.762E+03
a 3.046E-08 3.054E+03 1.773E+03 4.434E+03
a 3.124E-08 2.838E+03 1.591E+03 4.131E+03
a 3.205E-08 2.637E+03 1.421E+03 3.851E+03
a 3.288E-08 2.450E+03 1.261E+03 3.592E+03
a 3.373E-08 2.277E+03 1.112E+03 3.353E+03
a 3.460E-08 2.115E+03 9.738E+02 3.132E+03
a 3.549E-08 1.966E+03 8.466E+02 2.926E+03
a 3.641E-08 1.826E+03 7.309E+02 2.735E+03
a 3.735E-08 1.697E+03 6.273E+02 2.558E+03
a 3.831E-08 1.577E+03 5.359E+02 2.394E+03
a 3.930E-08 1.465E+03 4.567E+02 2.241E+03
a 4.031E-08 1.362E+03 3.895E+02 2.098E+03
a 4.135E-08 1.265E+03 3.338E+02 1.965E+03
a 4.242E-08 1.176E+03 2.886E+02 1.841E+03
a 4.352E-08 1.092E+03 2.530E+02 1.724E+03
a 4.464E-08 1.015E+03 2.253E+02 1.615E+03
a 4.579E-08 9.432E+02 2.040E+02 1.512E+03
a 4.697E-08 8.764E+02 1.871E+02 1.417E+03
a 4.819E-08 8.144E+02 1.728E+02 1.327E+03
a 4.943E-08 7.567E+02 1.601E+02 1.243E+03
a 5.071E-08 7.031E+02 1.487E+02 1.165E+03
a 5.201E-08 6.534E+02 1.386E+02 1.092E+03
a 5.336E-08 6.071E+02 1.294E+02 1.023E+03
a 5.473E-08 5.641E+02 1.211E+02 9.588E+02
a 5.615E-08 5.242E+02 1.134E+02 8.991E+02
a 5.760E-08 4.871E+02 1.060E+02 8.436E+02
a 5.908E-08 4.526E+02 9.887E+01 7.919E+02
a 6.061E-08 4.205E+02 9.174E+01 7.439E+02
a 6.217E-08 3.908E+02 8.455E+01 6.991E+02
a 6.378E-08 3.631E+02 7.726E+01 6.573E+02
a 6.542E-08 3.374E+02 6.986E+01 6.180E+02
a 6.711E-08 3.135E+02 6.240E+01 5.810E+02
a 6.884E-08 2.913E+02 5.497E+01 5.461E+02
a 7.062E-08 2.707E+02 4.772E+01 5.131E+02
a 7.244E-08 2.515E+02 4.078E+01 4.820E+02
a 7.431E-08 2.337E+02 3.432E+01 4.527E+02
a 7.623E-08 2.172E+02 2.847E+01 4.250E+02
a 7.820E-08 2.018E+02 2.332E+01 3.988E+02
a 8.022E-08 1.875E+02 1.890E+01 3.740E+02
a 8.229E-08 1.742E+02 1.520E+01 3.506E+02
a 8.441E-08 1.619E+02 1.219E+01 3.284E+02
a 8.659E-08 1.504E+02 9.841E+00 3.073E+02
a 8.883E-08 1.398E+02 8.072E+00 2.874E+02
a 9.112E-08 1.299E+02 6.794E+00 2.686E+02
a 9.347E-08 1.207E+02 5.894E+00 2.509E+02
a 9.589E-08 1.121E+02 5.246E+00 2.343E+02
a 9.836E-08 1.042E+02 4.720E+00 2.187E+02
a 1.009E-07 9.683E+01 4.246E+00 2.043E+02
a 1.035E-07 8.997E+01 3.820E+00 1.908E+02
a 1.062E-07 8.360E+01 3.437E+00 1.784E+02
a 1.089E-07 7.768E+01 3.092E+00 1.668E+02
a 1.117E-07 7.218E+01 2.782E+00 1.562E+02
a 1.146E-07 6.707E+01 2.503E+00 1.465E+02
a 1.176E-07 6.232E+01 2.252E+00 1.375E+02
a 1.206E-07 5.791E+01 2.026E+00 1.294E+02
a 1.237E-07 5.381E+01 1.822E+00 1.218E+02
a 1.269E-07 5.000E+01 1.639E+00 1.148E+02
a 1.302E-07 4.646E+01 1.475E+00 1.082E+02
a 1.335E-07 4.317E+01 1.327E+00 1.020E+02
a 1.370E-07 4.012E+01 1.194E+00 9.613E+01
a 1.405E-07 3.728E+01 1.074E+00 9.059E+01
a 1.442E-07 3.464E+01 9.663E-01 8.537E+01
a 1.479E-07 3.218E+01 8.693E-01 8.044E+01
a 1.517E-07 2.991E+01 7.821E-01 7.579E+01
a 1.556E-07 2.779E+01 7.036E-01 7.141E+01
a 1.596E-07 2.582E+01 6.330E-01 6.726E+01
a 1.637E-07 2.399E+01 5.695E-01 6.335E+01
a 1.680E-07 2.229E+01 5.124E-01 5.967E+01
a 1.723E-07 2.072E+01 4.609E-01 5.619E+01
a 1.768E-07 1.925E+01 4.147E-01 5.290E+01
a 1.813E-07 1.789E+01 3.731E-01 4.980E+01
a 1.860E-07 1.662E+01 3.356E-01 4.687E+01
a 1.908E-07 1.544E+01 3.020E-01 4.411E+01
a 1.957E-07 1.435E+01 2.717E-01 4.151E+01
a 2.008E-07 1.333E+01 2.444E-01 3.904E+01
a 2.060E-07 1.239E+01 2.199E-01 3.668E+01
a 2.113E-07 1.151E+01 1.978E-01 3.444E+01
a 2.167E-07 1.070E+01 1.780E-01 3.229E+01
a 2.223E-07 9.940E+00 1.601E-01 3.025E+01
a 2.281E-07 9.237E+00 1.440E-01 2.830E+01
a 2.340E-07 8.583E+00 1.296E-01 2.645E+01
a 2.400E-07 7.975E+00 1.166E-01 2.469E+01
a 2.462E-07 7.410E+00 1.049E-01 2.302E+01
a 2.525E-07 6.886E+00 9.437E-02 2.145E+01
a 2.591E-07 6.398E+00 8.490E-02 1.997E+01
a 2.657E-07 5.945E+00 7.638E-02 1.858E+01
a 2.726E-07 5.524E+00 6.872E-02 1.728E+01
a 2.796E-07 5.133E+00 6.182E-02 1.608E+01
a 2.869E-07 4.770E+00 5.562E-02 1.497E+01
a 2.943E-07 4.432E+00 5.004E-02 1.396E+01
a 3.019E-07 4.118E+00 4.502E-02 1.304E+01
a 3.097E-07 3.827E+00 4.050E-02 1.221E+01
a 3.176E-07 3.556E+00 3.644E-02 1.146E+01
a 3.258E-07 3.304E+00 3.278E-02 1.078E+01
a 3.343E-07 3.070E+00 2.949E-02 1.015E+01
a 3.429E-07 2.853E+00 2.653E-02 9.565E+00
a 3.517E-07 2.651E+00 2.387E-02 9.014E+00
a 3.608E-07 2.463E+00 2.147E-02 8.488E+00
a 3.701E-07 2.289E+00 1.932E-02 7.988E+00
a 3.797E-07 2.127E+00 1.738E-02 7.515E+00
a 3.895E-07 1.976E+00 1.564E-02 7.068E+00
a 3.995E-07 1.836E+00 1.407E-02 6.648E+00
a 4.098E-07 1.706E+00 1.266E-02 6.255E+00
a 4.204E-07 1.585E+00 1.139E-02 5.888E+00
a 4.313E-07 1.473E+00 1.024E-02 5.547E+00
a 4.424E-07 1.369E+00 9.216E-03 5.229E+00
a 4.538E-07 1.272E+00 8.291E-03 4.932E+00
a 4.655E-07 1.182E+00 7.459E-03 4.655E+00
a 4.776E-07 1.098E+00 6.711E-03 4.395E+00
a 4.899E-07 1.020E+00 6.037E-03 4.149E+00
a 5.025E-07 9.482E-01 5.432E-03 3.917E+00
a 5.155E-07 8.811E-01 4.887E-03 3.698E+00
a 5.288E-07 8.187E-01 4.396E-03 3.489E+00
a 5.425E-07 7.608E-01 3.955E-03 3.290E+00
a 5.565E-07 7.069E-01 3.558E-03 3.102E+00
a 5.708E-07 6.569E-01 3.201E-03 2.924E+00
a 5.856E-07 6.104E-01 2.880E-03 2.756E+00
a 6.007E-07 5.671E-01 2.591E-03 2.598E+00
a 6.162E-07 5.270E-01 2.331E-03 2.450E+00
a 6.321E-07 4.897E-01 2.097E-03 2.311E+00
a 6.484E-07 4.550E-01 1.887E-03 2.182E+00
a 6.651E-07 4.228E-01 1.697E-03 2.061E+00
a 6.823E-07 3.929E-01 1.527E-03 1.948E+00
a 6.999E-07 3.650E-01 1.374E-03 1.842E+00
a 7.180E-07 3.392E-01 1.236E-03 1.743E+00
a 7.365E-07 3.152E-01 1.112E-03 1.649E+00
a 7.555E-07 2.929E-01 1.000E-03 1.560E+00
a 7.750E-07 2.721E-01 9.002E-04 1.475E+00
a 7.950E-07 2.529E-01 8.103E-04 1.393E+00
a 8.156E-07 2.350E-01 7.295E-04 1.315E+00
a 8.366E-07 2.183E-01 6.569E-04 1.241E+00
a 8.582E-07 2.029E-01 5.915E-04 1.169E+00
a 8.804E-07 1.885E-01 5.323E-04 1.100E+00
a 9.031E-07 1.752E-01 4.782E-04 1.033E+00
a 9.264E-07 1.628E-01 4.281E-04 9.671E-01
a 9.503E-07 1.512E-01 3.810E-04 9.029E-01
a 9.748E-07 1.405E-01 3.355E-04 8.394E-01
b 1.000E-12 0.000E+00 9.237E+10 8.342E+12
b 1.021E-12 0.000E+00 9.156E+10 7.966E+12
b 1.042E-12 0.000E+00 9.074E+10 7.594E+12
b 1.064E-12 0.000E+00 8.990E+10 7.228E+12
b 1.086E-12 0.000E+00 8.903E+10 6.872E+12
b 1.109E-12 0.000E+00 8.813E+10 6.529E+12
b 1.132E-12 0.000E+00 8.718E+10 6.200E+12
b 1.156E-12 0.000E+00 8.618E+10 5.886E+12
b 1.180E-12 0.000E+00 8.513E+10 5.588E+12
b 1.204E-12 0.000E+00 8.404E+10 5.304E+12
b 1.229E-12 0.000E+00 8.292E+10 5.035E+12
b 1.255E-12 0.000E+00 8.176E+10 4.780E+12
b 1.281E-12 0.000E+00 8.058E+10 4.536E+12
b 1.308E-12 0.000E+00 7.939E+10 4.303E+12
b 1.335E-12 0.000E+00 7.819E+10 4.081E+12
b 1.363E-12 0.000E+00 7.699E+10 3.870E+12
b 1.392E-12 0.000E+00 7.581E+10 3.670E+12
b 1.421E-12 0.000E+00 7.463E+10 3.480E+12
b 1.450E-12 0.000E+00 7.347E+10 3.302E+12
b 1.481E-12 0.000E+00 7.234E+10 3.134E+12
b 1.512E-12 0.000E+00 7.122E+10 2.976E+12
b 1.543E-12 0.000E+00 7.011E+10 2.828E+12
b 1.575E-12 0.000E+00 6.902E+10 2.688E+12
b 1.608E-12 0.000E+00 6.796E+10 2.557E+12
b 1.642E-12 0.000E+00 6.690E+10 2.432E+12
b 1.676E-12 0.000E+00 6.587E+10 2.314E+12
b 1.711E-12 0.000E+00 6.484E+10 2.202E+12
b 1.747E-12 0.000E+00 6.384E+10 2.093E+12
b 1.783E-12 0.000E+00 6.285E+10 1.989E+12
b 1.821E-12 0.000E+00 6.188E+10 1.888E+12
b 1.859E-12 0.000E+00 6.092E+10 1.792E+12
b 1.897E-12 0.000E+00 5.997E+10 1.699E+12
b 1.937E-12 0.000E+00 5.904E+10 1.610E+12
b 1.977E-12 0.000E+00 5.813E+10 1.526E+12
b 2.019E-12 0.000E+00 5.723E+10 1.447E+12
b 2.061E-12 0.000E+00 5.634E+10 1.372E+12
b 2.104E-12 0.000E+00 5.547E+10 1.302E+12
b 2.148E-12 0.000E+00 5.461E+10 1.236E+12
b 2.193E-12 0.000E+00 5.376E+10 1.175E+12
b 2.238E-12 0.000E+00 5.293E+10 1.117E+12
b 2.285E-12 0.000E+00 5.211E+10 1.064E+12
b 2.333E-12 0.000E+00 5.130E+10 1.013E+12
b 2.381E-12 0.000E+00 5.051E+10 9.653E+11
b 2.431E-12 0.000E+00 4.972E+10 9.204E+11
b 2.482E-12 0.000E+00 4.895E+10 8.780E+11
b 2.534E-12 0.000E+00 4.819E+10 8.379E+11
b 2.587E-12 0.000E+00 4.745E+10 8.001E+11
b 2.641E-12 0.000E+00 4.671E+10 7.644E+11
b 2.696E-12 0.000E+00 4.599E+10 7.305E+11
b 2.752E-12 0.000E+00 4.528E+10 6.985E+11
b 2.809E-12 0.000E+00 4.457E+10 6.682E+11
b 2.868E-12 0.000E+00 4.388E+10 6.395E+11
b 2.928E-12 0.000E+00 4.320E+10 6.125E+11
b 2.989E-12 0.000E+00 4.253E+10 5.869E+11
b 3.051E-12 0.000E+00 4.193E+10 5.626E+11
b 3.115E-12 0.000E+00 4.150E+10 5.394E+11
b 3.180E-12 0.000E+00 4.133E+10 5.172E+11
b 3.246E-12 0.000E+00 4.150E+10 4.958E+11
b 3.314E-12 0.000E+00 4.204E+10 4.753E+11
b 3.383E-12 0.000E+00 4.299E+10 4.556E+11
b 3.454E-12 0.000E+00 4.433E+10 4.367E+11
b 3.526E-12 0.000E+00 4.602E+10 4.187E+11
b 3.600E-12 0.000E+00 4.798E+10 4.017E+11
b 3.675E-12 0.000E+00 5.013E+10 3.855E+11
b 3.752E-12 0.000E+00 5.236E+10 3.702E+11
b 3.830E-12 0.000E+00 5.457E+10 3.558E+11
b 3.910E-12 0.000E+00 5.665E+10 3.423E+11
b 3.992E-12 0.000E+00 5.849E+10 3.295E+11
b 4.075E-12 0.000E+00 6.002E+10 3.173E+11
b 4.160E-12 0.000E+00 6.116E+10 3.057E+11
b 4.247E-12 0.000E+00 6.188E+10 2.946E+11
b 4.335E-12 0.000E+00 6.216E+10 2.840E+11
b 4.426E-12 0.000E+00 6.206E+10 2.737E+11
b 4.518E-12 0.000E+00 6.164E+10 2.639E+11
b 4.613E-12 0.000E+00 6.100E+10 2.544E+11
b 4.709E-12 0.000E+00 6.022E+10 2.453E+11
b 4.807E-12 0.000E+00 5.943E+10 2.366E+11
b 4.907E-12 0.000E+00 5.872E+10 2.283E+11
b 5.010E-12 0.000E+00 5.814E+10 2.203E+11
b 5.114E-12 0.000E+00 5.767E+10 2.127E+11
b 5.221E-12 0.000E+00 5.730E+10 2.056E+11
b 5.330E-12 0.000E+00 5.698E+10 1.988E+11
b 5.442E-12 0.000E+00 5.669E+10 1.925E+11
b 5.555E-12 0.000E+00 5.639E+10 1.866E+11
b 5.671E-12 0.000E+00 5.607E+10 1.810E+11
b 5.789E-12 0.000E+00 5.570E+10 1.757E+11
b 5.910E-12 0.000E+00 5.526E+10 1.706E+11
b 6.034E-12 0.000E+00 5.475E+10 1.655E+11
b 6.160E-12 0.000E+00 5.415E+10 1.605E+11
b 6.288E-12 0.000E+00 5.347E+10 1.556E+11
b 6.419E-12 0.000E+00 5.270E+10 1.506E+11
b 6.553E-12 0.000E+00 5.189E+10 1.457E+11
b 6.690E-12 0.000E+00 5.108E+10 1.409E+11
b 6.830E-12 0.000E+00 5.027E+10 1.362E+11
b 6.972E-12 0.000E+00 4.947E+10 1.319E+11
b 7.118E-12 0.000E+00 4.867E+10 1.279E+11
b 7.267E-12 0.000E+00 4.781E+10 1.244E+11
b 7.418E-12 0.000E+00 4.688E+10 1.215E+11
b 7.573E-12 0.000E+00 4.583E+10 1.190E+11
b 7.731E-12 0.000E+00 4.465E+10 1.172E+11
b 7.893E-12 0.000E+00 4.332E+10 1.159E+11
b 8.057E-12 0.000E+00 4.183E+10 1.151E+11
b 8.226E-12 0.000E+00 4.018E+10 1.147E+11
b 8.397E-12 0.000E+00 3.840E+10 1.146E+11
b 8.572E-12 0.000E+00 3.652E+10 1.146E+11
b 8.751E-12 0.000E+00 3.457E+10 1.146E+11
b 8.934E-12 0.000E+00 3.259E+10 1.143E+11
b 9.121E-12 0.000E+00 3.063E+10 1.137E+11
b 9.311E-12 0.000E+00 2.874E+10 1.125E+11
b 9.505E-12 0.000E+00 2.695E+10 1.108E+11
b 9.704E-12 0.000E+00 2.529E+10 1.085E+11
b 9.906E-12 0.000E+00 2.381E+10 1.056E+11
b 1.011E-11 0.000E+00 2.252E+10 1.021E+11
b 1.032E-11 0.000E+00 2.142E+10 9.812E+10
b 1.054E-11 0.000E+00 2.051E+10 9.374E+10
b 1.076E-11 0.000E+00 1.974E+10 8.905E+10
b 1.098E-11 0.000E+00 1.907E+10 8.414E+10
b 1.121E-11 0.000E+00 1.846E+10 7.910E+10
b 1.145E-11 0.000E+00 1.791E+10 7.403E+10
b 1.169E-11 0.000E+00 1.740E+10 6.904E+10
b 1.193E-11 0.000E+00 1.692E+10 6.421E+10
b 1.218E-11 0.000E+00 1.646E+10 5.962E+10
b 1.243E-11 0.000E+00 1.601E+10 5.533E+10
b 1.269E-11 0.000E+00 1.558E+10 5.138E+10
b 1.296E-11 0.000E+00 1.515E+10 4.778E+10
b 1.323E-11 0.000E+00 1.474E+10 4.451E+10
b 1.351E-11 0.000E+00 1.433E+10 4.157E+10
b 1.379E-11 0.000E+00 1.394E+10 3.891E+10
b 1.407E-11 0.000E+00 1.354E+10 3.651E+10
b 1.437E-11 0.000E+00 1.315E+10 3.433E+10
b 1.467E-11 0.000E+00 1.275E+10 3.233E+10
b 1.497E-11 0.000E+00 1.236E+10 3.046E+10
b 1.529E-11 0.000E+00 1.196E+10 2.870E+10
b 1.561E-11 0.000E+00 1.155E+10 2.704E+10
b 1.593E-11 0.000E+00 1.114E+10 2.549E+10
b 1.626E-11 0.000E+00 1.072E+10 2.402E+10
b 1.660E-11 0.000E+00 1.030E+10 2.264E+10
b 1.695E-11 0.000E+00 9.871E+09 2.134E+10
b 1.730E-11 0.000E+00 9.450E+09 2.012E+10
b 1.767E-11 0.000E+00 9.040E+09 1.897E+10
b 1.803E-11 0.000E+00 8.646E+09 1.790E+10
b 1.841E-11 0.000E+00 8.270E+09 1.689E+10
b 1.880E-11 0.000E+00 7.914E+09 1.595E+10
b 1.919E-11 0.000E+00 7.579E+09 1.507E+10
b 1.959E-11 0.000E+00 7.263E+09 1.425E+10
b 2.000E-11 0.000E+00 6.966E+09 1.349E+10
b 2.041E-11 0.000E+00 6.687E+09 1.279E+10
b 2.084E-11 0.000E+00 6.424E+09 1.214E+10
b 2.128E-11 0.000E+00 6.174E+09 1.154E+10
b 2.172E-11 6.952E+09 5.936E+09 1.098E+10
b 2.217E-11 6.678E+09 5.708E+09 1.045E+10
b 2.264E-11 6.413E+09 5.488E+09 9.953E+09
b 2.311E-11 6.160E+09 5.275E+09 9.482E+09
b 2.359E-11 5.916E+09 5.068E+09 9.035E+09
b 2.408E-11 5.682E+09 4.867E+09 8.610E+09
b 2.459E-11 5.458E+09 4.671E+09 8.204E+09
b 2.510E-11 5.242E+09 4.479E+09 7.815E+09
b 2.562E-11 5.034E+09 4.292E+09 7.443E+09
b 2.616E-11 4.835E+09 4.109E+09 7.087E+09
b 2.670E-11 4.644E+09 3.931E+09 6.747E+09
b 2.726E-11 4.461E+09 3.758E+09 6.422E+09
b 2.783E-11 4.284E+09 3.590E+09 6.114E+09
b 2.841E-11 4.115E+09 3.428E+09 5.822E+09
b 2.900E-11 3.952E+09 3.273E+09 5.546E+09
b 2.961E-11 3.796E+09 3.125E+09 5.288E+09
b 3.023E-11 3.646E+09 2.982E+09 5.044E+09
b 3.086E-11 3.501E+09 2.846E+09 4.815E+09
b 3.150E-11 3.363E+09 2.715E+09 4.596E+09
b 3.216E-11 3.230E+09 2.588E+09 4.387E+09
b 3.283E-11 3.102E+09 2.466E+09 4.185E+09
b 3.352E-11 2.980E+09 2.348E+09 3.989E+09
b 3.422E-11 2.862E+09 2.234E+09 3.798E+09
b 3.493E-11 2.749E+09 2.124E+09 3.615E+09
b 3.566E-11 2.640E+09 2.018E+09 3.440E+09
b 3.640E-11 2.536E+09 1.917E+09 3.273E+09
b 3.716E-11 2.435E+09 1.822E+09 3.115E+09
b 3.794E-11 2.339E+09 1.731E+09 2.966E+09
b 3.873E-11 2.246E+09 1.645E+09 2.824E+09
b 3.954E-11 2.158E+09 1.565E+09 2.689E+09
b 4.037E-11 2.072E+09 1.489E+09 2.562E+09
b 4.121E-11 1.990E+09 1.418E+09 2.441E+09
b 4.207E-11 1.912E+09 1.352E+09 2.327E+09
b 4.295E-11 1.836E+09 1.290E+09 2.219E+09
b 4.384E-11 1.763E+09 1.232E+09 2.116E+09
b 4.476E-11 1.694E+09 1.179E+09 2.020E+09
b 4.569E-11 1.627E+09 1.128E+09 1.928E+09
b 4.665E-11 1.562E+09 1.082E+09 1.841E+09
b 4.762E-11 1.501E+09 1.037E+09 1.759E+09
b 4.862E-11 1.441E+09 9.952E+08 1.681E+09
b 4.963E-11 1.384E+09 9.547E+08 1.607E+09
b 5.067E-11 1.330E+09 9.157E+08 1.537E+09
b 5.172E-11 1.277E+09 8.780E+08 1.470E+09
b 5.280E-11 1.226E+09 8.416E+08 1.406E+09
b 5.391E-11 1.178E+09 8.066E+08 1.345E+09
b 5.503E-11 1.131E+09 7.730E+08 1.287E+09
b 5.618E-11 1.087E+09 7.408E+08 1.231E+09
b 5.735E-11 1.044E+09 7.101E+08 1.178E+09
b 5.855E-11 1.002E+09 6.811E+08 1.128E+09
b 5.977E-11 9.628E+08 6.538E+08 1.080E+09
b 6.102E-11 9.247E+08 6.282E+08 1.034E+09
b 6.229E-11 8.881E+08 6.043E+08 9.910E+08
b 6.359E-11 8.530E+08 5.820E+08 9.498E+08
b 6.492E-11 8.193E+08 5.612E+08 9.105E+08
b 6.628E-11 7.869E+08 5.418E+08 8.730E+08
b 6.766E-11 7.558E+08 5.235E+08 8.373E+08
b 6.907E-11 7.259E+08 5.061E+08 8.031E+08
b 7.051E-11 6.972E+08 4.896E+08 7.703E+08
b 7.199E-11 6.696E+08 4.738E+08 7.388E+08
b 7.349E-11 6.431E+08 4.586E+08 7.085E+08
b 7.502E-11 6.177E+08 4.437E+08 6.793E+08
b 7.659E-11 5.933E+08 4.291E+08 6.513E+08
b 7.819E-11 5.698E+08 4.147E+08 6.242E+08
b 7.982E-11 5.473E+08 4.006E+08 5.982E+08
b 8.148E-11 5.256E+08 3.867E+08 5.732E+08
b 8.319E-11 5.048E+08 3.730E+08 5.494E+08
b 8.492E-11 4.849E+08 3.597E+08 5.266E+08
b 8.669E-11 4.657E+08 3.466E+08 5.048E+08
b 8.850E-11 4.473E+08 3.338E+08 4.842E+08
b 9.035E-11 4.296E+08 3.214E+08 4.645E+08
b 9.224E-11 4.126E+08 3.092E+08 4.458E+08
b 9.416E-11 3.963E+08 2.975E+08 4.280E+08
b 9.613E-11 3.806E+08 2.862E+08 4.109E+08
b 9.814E-11 3.656E+08 2.754E+08 3.947E+08
b 1.002E-10 3.511E+08 2.651E+08 3.791E+08
b 1.023E-10 3.372E+08 2.552E+08 3.641E+08
b 1.044E-10 3.239E+08 2.458E+08 3.498E+08
b 1.066E-10 3.111E+08 2.368E+08 3.359E+08
b 1.088E-10 2.988E+08 2.282E+08 3.226E+08
b 1.111E-10 2.870E+08 2.199E+08 3.098E+08
b 1.134E-10 2.756E+08 2.120E+08 2.975E+08
b 1.158E-10 2.647E+08 2.043E+08 2.856E+08
b 1.182E-10 2.543E+08 1.970E+08 2.741E+08
b 1.207E-10 2.442E+08 1.901E+08 2.631E+08
b 1.232E-10 2.345E+08 1.834E+08 2.526E+08
b 1.257E-10 2.253E+08 1.771E+08 2.424E+08
b 1.284E-10 2.164E+08 1.711E+08 2.327E+08
b 1.310E-10 2.078E+08 1.654E+08 2.233E+08
b 1.338E-10 1.996E+08 1.600E+08 2.144E+08
b 1.366E-10 1.917E+08 1.548E+08 2.057E+08
b 1.394E-10 1.841E+08 1.498E+08 1.975E+08
b 1.423E-10 1.768E+08 1.449E+08 1.895E+08
b 1.453E-10 1.698E+08 1.403E+08 1.819E+08
b 1.483E-10 1.631E+08 1.358E+08 1.746E+08
b 1.514E-10 1.567E+08 1.314E+08 1.676E+08
b 1.546E-10 1.505E+08 1.271E+08 1.608E+08
b 1.578E-10 1.445E+08 1.230E+08 1.544E+08
b 1.611E-10 1.388E+08 1.190E+08 1.482E+08
b 1.645E-10 1.333E+08 1.151E+08 1.423E+08
b 1.679E-10 1.281E+08 1.113E+08 1.367E+08
b 1.714E-10 1.230E+08 1.076E+08 1.314E+08
b 1.750E-10 1.181E+08 1.040E+08 1.262E+08
b 1.787E-10 1.135E+08 1.006E+08 1.214E+08
b 1.824E-10 1.090E+08 9.723E+07 1.167E+08
b 1.862E-10 1.047E+08 9.401E+07 1.122E+08
b 1.901E-10 1.005E+08 9.088E+07 1.080E+08
b 1.940E-10 9.654E+07 8.782E+07 1.039E+08
b 1.981E-10 9.273E+07 8.483E+07 9.994E+07
b 2.022E-10 8.906E+07 8.189E+07 9.618E+07
b 2.065E-10 8.554E+07 7.900E+07 9.256E+07
b 2.108E-10 8.215E+07 7.616E+07 8.908E+07
b 2.152E-10 7.891E+07 7.337E+07 8.572E+07
b 2.197E-10 7.579E+07 7.064E+07 8.250E+07
b 2.242E-10 7.279E+07 6.799E+07 7.939E+07
b 2.289E-10 6.991E+07 6.541E+07 7.642E+07
b 2.337E-10 6.715E+07 6.293E+07 7.356E+07
b 2.386E-10 6.449E+07 6.054E+07 7.083E+07
b 2.436E-10 6.194E+07 5.823E+07 6.822E+07
b 2.486E-10 5.949E+07 5.600E+07 6.573E+07
b 2.538E-10 5.714E+07 5.386E+07 6.335E+07
b 2.591E-10 5.488E+07 5.179E+07 6.106E+07
b 2.645E-10 5.271E+07 4.981E+07 5.887E+07
b 2.701E-10 5.062E+07 4.789E+07 5.675E+07
b 2.757E-10 4.862E+07 4.604E+07 5.472E+07
b 2.815E-10 4.670E+07 4.426E+07 5.277E+07
b 2.873E-10 4.485E+07 4.255E+07 5.089E+07
b 2.933E-10 4.308E+07 4.090E+07 4.907E+07
b 2.994E-10 4.138E+07 3.931E+07 4.731E+07
b 3.057E-10 3.974E+07 3.777E+07 4.561E+07
b 3.121E-10 3.817E+07 3.629E+07 4.397E+07
b 3.186E-10 3.666E+07 3.487E+07 4.238E+07
b 3.252E-10 3.521E+07 3.350E+07 4.083E+07
b 3.320E-10 3.382E+07 3.218E+07 3.934E+07
b 3.390E-10 3.248E+07 3.091E+07 3.789E+07
b 3.460E-10 3.120E+07 2.969E+07 3.649E+07
b 3.533E-10 2.996E+07 2.852E+07 3.513E+07
b 3.606E-10 2.878E+07 2.739E+07 3.382E+07
b 3.682E-10 2.764E+07 2.631E+07 3.256E+07
b 3.759E-10 2.655E+07 2.527E+07 3.133E+07
b 3.837E-10 2.550E+07 2.428E+07 3.015E+07
b 3.917E-10 2.449E+07 2.332E+07 2.901E+07
b 3.999E-10 2.352E+07 2.240E+07 2.790E+07
b 4.082E-10 2.259E+07 2.152E+07 2.683E+07
b 4.168E-10 2.170E+07 2.067E+07 2.579E+07
b 4.255E-10 2.084E+07 1.986E+07 2.479E+07
b 4.343E-10 2.001E+07 1.908E+07 2.383E+07
b 4.434E-10 1.922E+07 1.832E+07 2.291E+07
b 4.527E-10 1.846E+07 1.760E+07 2.201E+07
b 4.621E-10 1.773E+07 1.690E+07 2.115E+07
b 4.717E-10 1.703E+07 1.623E+07 2.031E+07
b 4.816E-10 1.636E+07 1.558E+07 1.950E+07
b 4.917E-10 1.571E+07 1.496E+07 1.871E+07
b 5.019E-10 1.509E+07 1.436E+07 1.795E+07
b 5.124E-10 1.449E+07 1.379E+07 1.721E+07
b 5.231E-10 1.392E+07 1.324E+07 1.650E+07
b 5.340E-10 1.337E+07 1.271E+07 1.581E+07
b 5.452E-10 1.284E+07 1.221E+07 1.515E+07
b 5.565E-10 1.233E+07 1.172E+07 1.452E+07
b 5.681E-10 1.185E+07 1.125E+07 1.392E+07
b 5.800E-10 1.138E+07 1.080E+07 1.335E+07
b 5.921E-10 1.093E+07 1.037E+07 1.280E+07
b 6.045E-10 1.049E+07 9.958E+06 1.228E+07
b 6.171E-10 1.008E+07 9.560E+06 1.179E+07
b 6.300E-10 9.681E+06 9.178E+06 1.132E+07
b 6.431E-10 9.298E+06 8.812E+06 1.087E+07
b 6.565E-10 8.931E+06 8.461E+06 1.044E+07
b 6.703E-10 8.577E+06 8.126E+06 1.003E+07
b 6.842E-10 8.238E+06 7.805E+06 9.635E+06
b 6.985E-10 7.912E+06 7.497E+06 9.257E+06
b 7.131E-10 7.600E+06 7.202E+06 8.893E+06
b 7.280E-10 7.299E+06 6.918E+06 8.542E+06
b 7.432E-10 7.010E+06 6.646E+06 8.203E+06
b 7.587E-10 6.733E+06 6.385E+06 7.878E+06
b 7.745E-10 6.467E+06 6.135E+06 7.564E+06
b 7.907E-10 6.211E+06 5.894E+06 7.263E+06
b 8.072E-10 5.966E+06 5.662E+06 6.973E+06
b 8.241E-10 5.730E+06 5.439E+06 6.694E+06
b 8.413E-10 5.503E+06 5.224E+06 6.426E+06
b 8.588E-10 5.285E+06 5.017E+06 6.167E+06
b 8.768E-10 5.076E+06 4.819E+06 5.918E+06
b 8.951E-10 4.876E+06 4.628E+06 5.679E+06
b 9.137E-10 4.683E+06 4.445E+06 5.450E+06
b 9.328E-10 4.498E+06 4.269E+06 5.231E+06
b 9.523E-10 4.320E+06 4.099E+06 5.021E+06
b 9.722E-10 4.149E+06 3.937E+06 4.821E+06
b 9.925E-10 3.985E+06 3.780E+06 4.628E+06
b 1.013E-09 3.827E+06 3.630E+06 4.444E+06
b 1.034E-09 3.676E+06 3.485E+06 4.267E+06
b 1.056E-09 3.531E+06 3.346E+06 4.097E+06
b 1.078E-09 3.391E+06 3.212E+06 3.933E+06
b 1.100E-09 3.257E+06 3.084E+06 3.775E+06
b 1.123E-09 3.128E+06 2.960E+06 3.623E+06
b 1.147E-09 3.004E+06 2.840E+06 3.478E+06
b 1.171E-09 2.886E+06 2.725E+06 3.339E+06
b 1.195E-09 2.772E+06 2.614E+06 3.206E+06
b 1.220E-09 2.662E+06 2.507E+06 3.078E+06
b 1.246E-09 2.557E+06 2.404E+06 2.956E+06
b 1.272E-09 2.456E+06 2.304E+06 2.839E+06
b 1.298E-09 2.358E+06 2.209E+06 2.728E+06
b 1.325E-09 2.265E+06 2.117E+06 2.622E+06
b 1.353E-09 2.176E+06 2.030E+06 2.520E+06
b 1.381E-09 2.090E+06 1.946E+06 2.422E+06
b 1.410E-09 2.007E+06 1.866E+06 2.329E+06
b 1.439E-09 1.928E+06 1.789E+06 2.239E+06
b 1.470E-09 1.851E+06 1.716E+06 2.153E+06
b 1.500E-09 1.778E+06 1.646E+06 2.071E+06
b 1.532E-09 1.708E+06 1.580E+06 1.992E+06
b 1.564E-09 1.640E+06 1.516E+06 1.917E+06
b 1.596E-09 1.575E+06 1.455E+06 1.844E+06
b 1.629E-09 1.513E+06 1.396E+06 1.775E+06
b 1.663E-09 1.453E+06 1.340E+06 1.708E+06
b 1.698E-09 1.396E+06 1.286E+06 1.644E+06
b 1.734E-09 1.341E+06 1.234E+06 1.583E+06
b 1.770E-09 1.288E+06 1.183E+06 1.524E+06
b 1.807E-09 1.237E+06 1.134E+06 1.468E+06
b 1.844E-09 1.188E+06 1.086E+06 1.414E+06
b 1.883E-09 1.141E+06 1.040E+06 1.362E+06
b 1.922E-09 1.096E+06 9.955E+05 1.312E+06
b 1.962E-09 1.052E+06 9.527E+05 1.263E+06
b 2.003E-09 1.011E+06 9.115E+05 1.217E+06
b 2.045E-09 9.708E+05 8.720E+05 1.172E+06
b 2.088E-09 9.324E+05 8.343E+05 1.128E+06
b 2.131E-09 8.955E+05 7.982E+05 1.086E+06
b 2.176E-09 8.601E+05 7.638E+05 1.046E+06
b 2.221E-09 8.261E+05 7.310E+05 1.007E+06
b 2.268E-09 7.934E+05 6.997E+05 9.695E+05
b 2.315E-09 7.621E+05 6.698E+05 9.334E+05
b 2.363E-09 7.319E+05 6.412E+05 8.989E+05
b 2.413E-09 7.030E+05 6.139E+05 8.657E+05
b 2.463E-09 6.752E+05 5.878E+05 8.339E+05
b 2.515E-09 6.485E+05 5.627E+05 8.033E+05
b 2.567E-09 6.228E+05 5.387E+05 7.740E+05
b 2.621E-09 5.982E+05 5.157E+05 7.458E+05
b 2.675E-09 5.746E+05 4.937E+05 7.187E+05
b 2.731E-09 5.518E+05 4.726E+05 6.925E+05
b 2.788E-09 5.300E+05 4.524E+05 6.671E+05
b 2.846E-09 5.091E+05 4.331E+05 6.424E+05
b 2.906E-09 4.889E+05 4.146E+05 6.181E+05
b 2.966E-09 4.696E+05 3.969E+05 5.943E+05
b 3.028E-09 4.510E+05 3.800E+05 5.708E+05
b 3.092E-09 4.332E+05 3.638E+05 5.477E+05
b 3.156E-09 4.161E+05 3.482E+05 5.248E+05
b 3.222E-09 3.996E+05 3.333E+05 5.023E+05
b 3.289E-09 3.838E+05 3.191E+05 4.803E+05
b 3.358E-09 3.686E+05 3.053E+05 4.590E+05
b 3.428E-09 3.540E+05 2.921E+05 4.384E+05
b 3.500E-09 3.400E+05 2.795E+05 4.187E+05
b 3.573E-09 3.266E+05 2.672E+05 4.000E+05
b 3.647E-09 3.137E+05 2.554E+05 3.823E+05
b 3.723E-09 3.013E+05 2.441E+05 3.657E+05
b 3.801E-09 2.894E+05 2.331E+05 3.502E+05
b 3.880E-09 2.779E+05 2.226E+05 3.357E+05
b 3.961E-09 2.669E+05 2.124E+05 3.223E+05
b 4.044E-09 2.564E+05 2.027E+05 3.098E+05
b 4.128E-09 2.462E+05 1.934E+05 2.982E+05
b 4.215E-09 2.365E+05 1.846E+05 2.873E+05
b 4.303E-09 2.271E+05 1.761E+05 2.770E+05
b 4.392E-09 2.182E+05 1.680E+05 2.672E+05
b 4.484E-09 2.095E+05 1.604E+05 2.577E+05
b 4.578E-09 2.013E+05 1.530E+05 2.485E+05
b 4.673E-09 1.933E+05 1.460E+05 2.396E+05
b 4.771E-09 1.856E+05 1.392E+05 2.308E+05
b 4.870E-09 1.783E+05 1.327E+05 2.223E+05
b 4.972E-09 1.713E+05 1.263E+05 2.140E+05
b 5.076E-09 1.645E+05 1.202E+05 2.058E+05
b 5.182E-09 1.580E+05 1.142E+05 1.979E+05
b 5.290E-09 1.517E+05 1.084E+05 1.901E+05
b 5.400E-09 1.457E+05 1.028E+05 1.825E+05
b 5.513E-09 1.400E+05 9.731E+04 1.751E+05
b 5.628E-09 1.344E+05 9.203E+04 1.678E+05
b 5.746E-09 1.291E+05 8.697E+04 1.606E+05
b 5.866E-09 1.240E+05 8.213E+04 1.536E+05
b 5.988E-09 1.191E+05 7.753E+04 1.467E+05
b 6.113E-09 1.144E+05 7.319E+04 1.400E+05
b 6.241E-09 1.099E+05 6.912E+04 1.336E+05
b 6.371E-09 1.055E+05 6.529E+04 1.273E+05
b 6.504E-09 1.005E+05 6.170E+04 1.214E+05
b 6.640E-09 9.407E+04 5.834E+04 1.156E+05
b 6.778E-09 8.803E+04 5.516E+04 1.102E+05
b 6.920E-09 8.238E+04 5.214E+04 1.050E+05
b 7.064E-09 7.709E+04 4.927E+04 1.001E+05
b 7.212E-09 7.214E+04 4.654E+04 9.537E+04
b 7.362E-09 6.751E+04 4.394E+04 9.090E+04
b 7.516E-09 6.318E+04 4.146E+04 8.661E+04
b 7.673E-09 5.913E+04 3.912E+04 8.247E+04
b 7.833E-09 5.533E+04 3.689E+04 7.846E+04
b 7.997E-09 5.178E+04 3.479E+04 7.455E+04
b 8.163E-09 4.846E+04 3.280E+04 7.072E+04
b 8.334E-09 4.535E+04 3.093E+04 6.697E+04
b 8.508E-09 4.244E+04 2.915E+04 6.331E+04
b 8.685E-09 3.971E+04 2.748E+04 5.974E+04
b 8.867E-09 3.716E+04 2.590E+04 5.628E+04
b 9.052E-09 3.478E+04 2.440E+04 5.295E+04
b 9.241E-09 3.255E+04 2.297E+04 4.976E+04
b 9.434E-09 3.046E+04 2.159E+04 4.672E+04
b 9.631E-09 2.850E+04 2.028E+04 4.386E+04
b 9.832E-09 2.667E+04 1.901E+04 4.117E+04
b 1.004E-08 2.496E+04 1.780E+04 3.866E+04
b 1.025E-08 2.336E+04 1.663E+04 3.633E+04
b 1.046E-08 2.186E+04 1.551E+04 3.419E+04
b 1.068E-08 2.046E+04 1.444E+04 3.223E+04
b 1.090E-08 1.914E+04 1.342E+04 3.044E+04
b 1.113E-08 1.792E+04 1.245E+04 2.881E+04
b 1.136E-08 1.677E+04 1.154E+04 2.732E+04
b 1.160E-08 1.569E+04 1.070E+04 2.594E+04
b 1.184E-08 1.468E+04 9.912E+03 2.466E+04
b 1.209E-08 1.374E+04 9.191E+03 2.346E+04
b 1.234E-08 1.286E+04 8.532E+03 2.235E+04
b 1.260E-08 1.203E+04 7.931E+03 2.129E+04
b 1.286E-08 1.126E+04 7.384E+03 2.029E+04
b 1.313E-08 1.054E+04 6.884E+03 1.934E+04
b 1.340E-08 9.861E+03 6.426E+03 1.843E+04
b 1.368E-08 9.229E+03 6.004E+03 1.756E+04
b 1.397E-08 8.636E+03 5.609E+03 1.674E+04
b 1.426E-08 8.082E+03 5.238E+03 1.596E+04
b 1.456E-08 7.563E+03 4.885E+03 1.521E+04
b 1.486E-08 7.078E+03 4.553E+03 1.451E+04
b 1.517E-08 6.624E+03 4.239E+03 1.384E+04
b 1.549E-08 6.198E+03 3.945E+03 1.320E+04
b 1.581E-08 5.801E+03 3.668E+03 1.260E+04
b 1.614E-08 5.428E+03 3.408E+03 1.203E+04
b 1.648E-08 5.080E+03 3.163E+03 1.149E+04
b 1.682E-08 4.754E+03 2.933E+03 1.097E+04
b 1.717E-08 4.449E+03 2.716E+03 1.048E+04
b 1.753E-08 4.163E+03 2.511E+03 1.001E+04
b 1.790E-08 3.896E+03 2.318E+03 9.563E+03
b 1.827E-08 3.646E+03 2.135E+03 9.135E+03
b 1.865E-08 3.412E+03 1.962E+03 8.725E+03
b 1.904E-08 3.193E+03 1.799E+03 8.331E+03
b 1.944E-08 2.988E+03 1.644E+03 7.953E+03
b 1.985E-08 2.796E+03 1.500E+03 7.589E+03
b 2.026E-08 2.617E+03 1.364E+03 7.239E+03
b 2.068E-08 2.449E+03 1.238E+03 6.902E+03
b 2.112E-08 2.292E+03 1.122E+03 6.579E+03
b 2.156E-08 2.145E+03 1.014E+03 6.268E+03
b 2.201E-08 2.007E+03 9.157E+02 5.970E+03
b 2.247E-08 1.878E+03 8.252E+02 5.685E+03
b 2.293E-08 1.758E+03 7.420E+02 5.411E+03
b 2.341E-08 1.645E+03 6.652E+02 5.150E+03
b 2.390E-08 1.539E+03 5.937E+02 4.901E+03
b 2.440E-08 1.440E+03 5.269E+02 4.666E+03
b 2.491E-08 1.348E+03 4.645E+02 4.442E+03
b 2.543E-08 1.261E+03 4.065E+02 4.232E+03
b 2.596E-08 1.180E+03 3.532E+02 4.034E+03
b 2.650E-08 1.105E+03 3.047E+02 3.847E+03
b 2.706E-08 1.034E+03 2.616E+02 3.671E+03
b 2.762E-08 9.675E+02 2.238E+02 3.502E+03
b 2.820E-08 9.054E+02 1.913E+02 3.341E+03
b 2.879E-08 8.473E+02 1.630E+02 3.183E+03
b 2.939E-08 7.929E+02 1.374E+02 3.028E+03
c 5.100E-13 0.000E+00 3.063E+10 1.028E+13
c 5.202E-13 0.000E+00 3.065E+10 9.839E+12
c 5.307E-13 0.000E+00 3.066E+10 9.400E+12
c 5.413E-13 0.000E+00 3.067E+10 8.967E+12
c 5.522E-13 0.000E+00 3.069E+10 8.545E+12
c 5.632E-13 0.000E+00 3.070E+10 8.138E+12
c 5.745E-13 0.000E+00 3.071E+10 7.746E+12
c 5.860E-13 0.000E+00 3.072E+10 7.372E+12
c 5.978E-13 0.000E+00 3.074E+10 7.018E+12
c 6.098E-13 0.000E+00 3.075E+10 6.682E+12
c 6.220E-13 0.000E+00 3.076E+10 6.364E+12
c 6.345E-13 0.000E+00 3.077E+10 6.062E+12
c 6.472E-13 0.000E+00 3.078E+10 5.774E+12
c 6.601E-13 0.000E+00 3.079E+10 5.498E+12
c 6.734E-13 0.000E+00 3.080E+10 5.235E+12
c 6.869E-13 0.000E+00 3.081E+10 4.984E+12
c 7.006E-13 0.000E+00 3.081E+10 4.744E+12
c 7.147E-13 0.000E+00 3.081E+10 4.514E+12
c 7.290E-13 0.000E+00 3.081E+10 4.296E+12
c 7.436E-13 0.000E+00 3.080E+10 4.089E+12
c 7.585E-13 0.000E+00 3.079E+10 3.893E+12
c 7.737E-13 0.000E+00 3.077E+10 3.707E+12
c 7.892E-13 0.000E+00 3.075E+10 3.531E+12
c 8.051E-13 0.000E+00 3.073E+10 3.363E+12
c 8.212E-13 0.000E+00 3.070E+10 3.202E+12
c 8.377E-13 0.000E+00 3.067E+10 3.050E+12
c 8.545E-13 0.000E+00 3.063E+10 2.904E+12
c 8.716E-13 0.000E+00 3.060E+10 2.767E+12
c 8.891E-13 0.000E+00 3.056E+10 2.637E+12
c 9.069E-13 0.000E+00 3.052E+10 2.513E+12
c 9.251E-13 0.000E+00 3.048E+10 2.397E+12
c 9.436E-13 0.000E+00 3.044E+10 2.288E+12
c 9.625E-13 0.000E+00 3.040E+10 2.185E+12
c 9.818E-13 0.000E+00 3.036E+10 2.086E+12
c 1.001E-12 0.000E+00 3.032E+10 1.993E+12
c 1.022E-12 0.000E+00 3.027E+10 1.903E+12
c 1.042E-12 0.000E+00 3.023E+10 1.818E+12
c 1.063E-12 0.000E+00 3.018E+10 1.737E+12
c 1.084E-12 0.000E+00 3.013E+10 1.659E+12
c 1.106E-12 0.000E+00 3.007E+10 1.585E+12
c 1.128E-12 0.000E+00 3.000E+10 1.514E+12
c 1.151E-12 0.000E+00 2.993E+10 1.446E+12
c 1.174E-12 0.000E+00 2.984E+10 1.381E+12
c 1.197E-12 0.000E+00 2.975E+10 1.317E+12
c 1.221E-12 0.000E+00 2.965E+10 1.256E+12
c 1.246E-12 0.000E+00 2.954E+10 1.198E+12
c 1.271E-12 0.000E+00 2.943E+10 1.142E+12
c 1.296E-12 0.000E+00 2.930E+10 1.088E+12
c 1.322E-12 0.000E+00 2.917E+10 1.038E+12
c 1.349E-12 0.000E+00 2.904E+10 9.903E+11
c 1.376E-12 0.000E+00 2.890E+10 9.455E+11
c 1.403E-12 0.000E+00 2.875E+10 9.032E+11
c 1.432E-12 0.000E+00 2.861E+10 8.635E+11
c 1.460E-12 0.000E+00 2.846E+10 8.260E+11
c 1.489E-12 0.000E+00 2.832E+10 7.906E+11
c 1.519E-12 0.000E+00 2.817E+10 7.571E+11
c 1.550E-12 0.000E+00 2.803E+10 7.255E+11
c 1.581E-12 0.000E+00 2.789E+10 6.954E+11
c 1.613E-12 0.000E+00 2.775E+10 6.664E+11
c 1.645E-12 0.000E+00 2.761E+10 6.386E+11
c 1.678E-12 0.000E+00 2.746E+10 6.119E+11
c 1.711E-12 0.000E+00 2.732E+10 5.861E+11
c 1.746E-12 0.000E+00 2.719E+10 5.614E+11
c 1.781E-12 0.000E+00 2.705E+10 5.378E+11
c 1.816E-12 0.000E+00 2.691E+10 5.152E+11
c 1.853E-12 0.000E+00 2.680E+10 4.937E+11
c 1.890E-12 0.000E+00 2.675E+10 4.734E+11
c 1.928E-12 0.000E+00 2.680E+10 4.543E+11
c 1.967E-12 0.000E+00 2.698E+10 4.364E+11
c 2.006E-12 0.000E+00 2.733E+10 4.196E+11
c 2.046E-12 0.000E+00 2.786E+10 4.037E+11
c 2.087E-12 0.000E+00 2.860E+10 3.885E+11
c 2.129E-12 0.000E+00 2.954E+10 3.740E+11
c 2.172E-12 0.000E+00 3.067E+10 3.600E+11
c 2.215E-12 0.000E+00 3.196E+10 3.465E+11
c 2.260E-12 0.000E+00 3.337E+10 3.335E+11
c 2.305E-12 0.000E+00 3.489E+10 3.210E+11
c 2.351E-12 0.000E+00 3.646E+10 3.090E+11
c 2.398E-12 0.000E+00 3.806E+10 2.974E+11
c 2.446E-12 0.000E+00 3.964E+10 2.862E+11
c 2.495E-12 0.000E+00 4.117E+10 2.754E+11
c 2.545E-12 0.000E+00 4.260E+10 2.650E+11
c 2.596E-12 0.000E+00 4.391E+10 2.549E+11
c 2.648E-12 0.000E+00 4.507E+10 2.453E+11
c 2.702E-12 0.000E+00 4.608E+10 2.359E+11
c 2.756E-12 0.000E+00 4.695E+10 2.270E+11
c 2.811E-12 0.000E+00 4.769E+10 2.184E+11
c 2.867E-12 0.000E+00 4.834E+10 2.102E+11
c 2.925E-12 0.000E+00 4.890E+10 2.024E+11
c 2.983E-12 0.000E+00 4.941E+10 1.949E+11
c 3.043E-12 0.000E+00 4.984E+10 1.879E+11
c 3.104E-12 0.000E+00 5.021E+10 1.812E+11
c 3.166E-12 0.000E+00 5.053E+10 1.749E+11
c 3.230E-12 0.000E+00 5.080E+10 1.690E+11
c 3.295E-12 0.000E+00 5.099E+10 1.634E+11
c 3.361E-12 0.000E+00 5.110E+10 1.582E+11
c 3.428E-12 0.000E+00 5.112E+10 1.532E+11
c 3.497E-12 0.000E+00 5.104E+10 1.486E+11
c 3.567E-12 0.000E+00 5.089E+10 1.442E+11
c 3.638E-12 0.000E+00 5.064E+10 1.402E+11
c 3.711E-12 0.000E+00 5.027E+10 1.364E+11
c 3.786E-12 0.000E+00 4.976E+10 1.328E+11
c 3.862E-12 0.000E+00 4.908E+10 1.296E+11
c 3.939E-12 0.000E+00 4.822E+10 1.267E+11
c 4.018E-12 0.000E+00 4.720E+10 1.240E+11
c 4.098E-12 0.000E+00 4.601E+10 1.217E+11
c 4.181E-12 0.000E+00 4.468E+10 1.196E+11
c 4.264E-12 0.000E+00 4.323E+10 1.177E+11
c 4.350E-12 0.000E+00 4.169E+10 1.161E+11
c 4.437E-12 0.000E+00 4.007E+10 1.145E+11
c 4.526E-12 0.000E+00 3.841E+10 1.129E+11
c 4.617E-12 0.000E+00 3.674E+10 1.113E+11
c 4.709E-12 0.000E+00 3.508E+10 1.095E+11
c 4.804E-12 0.000E+00 3.347E+10 1.075E+11
c 4.900E-12 0.000E+00 3.193E+10 1.053E+11
c 4.998E-12 0.000E+00 3.047E+10 1.027E+11
c 5.098E-12 0.000E+00 2.909E+10 9.981E+10
c 5.201E-12 0.000E+00 2.781E+10 9.660E+10
c 5.305E-12 0.000E+00 2.662E+10 9.309E+10
c 5.411E-12 0.000E+00 2.554E+10 8.935E+10
c 5.520E-12 0.000E+00 2.455E+10 8.542E+10
c 5.630E-12 0.000E+00 2.364E+10 8.138E+10
c 5.743E-12 0.000E+00 2.281E+10 7.728E+10
c 5.858E-12 0.000E+00 2.202E+10 7.320E+10
c 5.976E-12 0.000E+00 2.127E+10 6.920E+10
c 6.095E-12 0.000E+00 2.057E+10 6.534E+10
c 6.218E-12 0.000E+00 1.991E+10 6.167E+10
c 6.342E-12 0.000E+00 1.928E+10 5.819E+10
c 6.469E-12 0.000E+00 1.868E+10 5.491E+10
c 6.599E-12 0.000E+00 1.809E+10 5.183E+10
c 6.731E-12 0.000E+00 1.752E+10 4.893E+10
c 6.866E-12 0.000E+00 1.694E+10 4.621E+10
c 7.004E-12 0.000E+00 1.637E+10 4.366E+10
c 7.144E-12 0.000E+00 1.579E+10 4.125E+10
c 7.287E-12 0.000E+00 1.521E+10 3.900E+10
c 7.434E-12 0.000E+00 1.464E+10 3.688E+10
c 7.583E-12 0.000E+00 1.407E+10 3.488E+10
c 7.735E-12 0.000E+00 1.350E+10 3.300E+10
c 7.890E-12 0.000E+00 1.295E+10 3.122E+10
c 8.048E-12 0.000E+00 1.242E+10 2.954E+10
c 8.209E-12 0.000E+00 1.190E+10 2.794E+10
c 8.374E-12 0.000E+00 1.140E+10 2.643E+10
c 8.541E-12 0.000E+00 1.093E+10 2.500E+10
c 8.713E-12 0.000E+00 1.047E+10 2.363E+10
c 8.887E-12 0.000E+00 1.003E+10 2.233E+10
c 9.065E-12 0.000E+00 9.611E+09 2.110E+10
c 9.247E-12 0.000E+00 9.204E+09 1.994E+10
c 9.432E-12 0.000E+00 8.812E+09 1.883E+10
c 9.622E-12 0.000E+00 8.434E+09 1.779E+10
c 9.814E-12 0.000E+00 8.072E+09 1.681E+10
c 1.001E-11 0.000E+00 7.724E+09 1.589E+10
c 1.021E-11 0.000E+00 7.391E+09 1.503E+10
c 1.042E-11 0.000E+00 7.072E+09 1.422E+10
c 1.063E-11 0.000E+00 6.766E+09 1.346E+10
c 1.084E-11 0.000E+00 6.475E+09 1.275E+10
c 1.106E-11 0.000E+00 6.197E+09 1.208E+10
c 1.128E-11 0.000E+00 5.934E+09 1.146E+10
c 1.150E-11 0.000E+00 5.684E+09 1.087E+10
c 1.173E-11 6.421E+09 5.447E+09 1.032E+10
c 1.197E-11 6.177E+09 5.222E+09 9.800E+09
c 1.221E-11 5.942E+09 5.008E+09 9.312E+09
c 1.245E-11 5.717E+09 4.804E+09 8.853E+09
c 1.270E-11 5.500E+09 4.610E+09 8.421E+09
c 1.296E-11 5.291E+09 4.424E+09 8.013E+09
c 1.322E-11 5.090E+09 4.246E+09 7.629E+09
c 1.348E-11 4.897E+09 4.075E+09 7.266E+09
c 1.375E-11 4.711E+09 3.912E+09 6.925E+09
c 1.403E-11 4.532E+09 3.755E+09 6.602E+09
c 1.431E-11 4.360E+09 3.605E+09 6.296E+09
c 1.460E-11 4.194E+09 3.460E+09 6.007E+09
c 1.489E-11 4.035E+09 3.322E+09 5.733E+09
c 1.519E-11 3.881E+09 3.189E+09 5.472E+09
c 1.549E-11 3.734E+09 3.062E+09 5.224E+09
c 1.580E-11 3.592E+09 2.941E+09 4.988E+09
c 1.612E-11 3.456E+09 2.826E+09 4.762E+09
c 1.644E-11 3.325E+09 2.716E+09 4.547E+09
c 1.677E-11 3.198E+09 2.611E+09 4.341E+09
c 1.711E-11 3.077E+09 2.510E+09 4.145E+09
c 1.745E-11 2.960E+09 2.414E+09 3.958E+09
c 1.780E-11 2.848E+09 2.322E+09 3.780E+09
c 1.816E-11 2.739E+09 2.234E+09 3.610E+09
c 1.852E-11 2.635E+09 2.149E+09 3.448E+09
c 1.889E-11 2.535E+09 2.066E+09 3.293E+09
c 1.927E-11 2.439E+09 1.986E+09 3.145E+09
c 1.966E-11 2.346E+09 1.909E+09 3.004E+09
c 2.005E-11 2.257E+09 1.833E+09 2.869E+09
c 2.045E-11 2.171E+09 1.760E+09 2.740E+09
c 2.086E-11 2.089E+09 1.688E+09 2.616E+09
c 2.128E-11 2.010E+09 1.619E+09 2.499E+09
c 2.171E-11 1.933E+09 1.552E+09 2.386E+09
c 2.214E-11 1.860E+09 1.487E+09 2.279E+09
c 2.259E-11 1.789E+09 1.424E+09 2.178E+09
c 2.304E-11 1.721E+09 1.365E+09 2.081E+09
c 2.350E-11 1.656E+09 1.307E+09 1.989E+09
c 2.397E-11 1.593E+09 1.253E+09 1.902E+09
c 2.445E-11 1.533E+09 1.201E+09 1.819E+09
c 2.494E-11 1.474E+09 1.152E+09 1.740E+09
c 2.544E-11 1.418E+09 1.106E+09 1.665E+09
c 2.595E-11 1.364E+09 1.062E+09 1.594E+09
c 2.647E-11 1.313E+09 1.020E+09 1.526E+09
c 2.701E-11 1.263E+09 9.811E+08 1.461E+09
c 2.755E-11 1.215E+09 9.440E+08 1.400E+09
c 2.810E-11 1.169E+09 9.087E+08 1.341E+09
c 2.866E-11 1.124E+09 8.750E+08 1.285E+09
c 2.924E-11 1.082E+09 8.431E+08 1.231E+09
c 2.982E-11 1.041E+09 8.127E+08 1.180E+09
c 3.042E-11 1.001E+09 7.838E+08 1.131E+09
c 3.103E-11 9.630E+08 7.564E+08 1.084E+09
c 3.165E-11 9.264E+08 7.301E+08 1.039E+09
c 3.229E-11 8.912E+08 7.050E+08 9.963E+08
c 3.293E-11 8.574E+08 6.809E+08 9.552E+08
c 3.359E-11 8.248E+08 6.576E+08 9.158E+08
c 3.427E-11 7.935E+08 6.350E+08 8.781E+08
c 3.495E-11 7.634E+08 6.132E+08 8.420E+08
c 3.565E-11 7.344E+08 5.921E+08 8.074E+08
c 3.637E-11 7.065E+08 5.715E+08 7.742E+08
c 3.710E-11 6.796E+08 5.515E+08 7.424E+08
c 3.784E-11 6.538E+08 5.320E+08 7.119E+08
c 3.860E-11 6.290E+08 5.131E+08 6.826E+08
c 3.937E-11 6.051E+08 4.947E+08 6.547E+08
c 4.016E-11 5.821E+08 4.768E+08 6.280E+08
c 4.097E-11 5.600E+08 4.595E+08 6.025E+08
c 4.179E-11 5.388E+08 4.427E+08 5.782E+08
c 4.263E-11 5.183E+08 4.266E+08 5.549E+08
c 4.348E-11 4.986E+08 4.110E+08 5.327E+08
c 4.435E-11 4.797E+08 3.959E+08 5.114E+08
c 4.524E-11 4.615E+08 3.813E+08 4.910E+08
c 4.615E-11 4.439E+08 3.671E+08 4.715E+08
c 4.707E-11 4.271E+08 3.533E+08 4.529E+08
c 4.802E-11 4.108E+08 3.400E+08 4.352E+08
c 4.898E-11 3.952E+08 3.271E+08 4.183E+08
c 4.996E-11 3.802E+08 3.145E+08 4.022E+08
c 5.096E-11 3.658E+08 3.024E+08 3.868E+08
c 5.199E-11 3.519E+08 2.908E+08 3.721E+08
c 5.303E-11 3.385E+08 2.797E+08 3.580E+08
c 5.409E-11 3.257E+08 2.690E+08 3.445E+08
c 5.518E-11 3.133E+08 2.589E+08 3.316E+08
c 5.628E-11 3.014E+08 2.493E+08 3.191E+08
c 5.741E-11 2.900E+08 2.402E+08 3.072E+08
c 5.856E-11 2.789E+08 2.315E+08 2.956E+08
c 5.973E-11 2.684E+08 2.233E+08 2.844E+08
c 6.093E-11 2.582E+08 2.155E+08 2.736E+08
c 6.215E-11 2.484E+08 2.081E+08 2.632E+08
c 6.340E-11 2.389E+08 2.009E+08 2.531E+08
c 6.467E-11 2.298E+08 1.940E+08 2.433E+08
c 6.597E-11 2.211E+08 1.873E+08 2.339E+08
c 6.729E-11 2.127E+08 1.807E+08 2.248E+08
c 6.864E-11 2.046E+08 1.743E+08 2.160E+08
c 7.001E-11 1.969E+08 1.680E+08 2.076E+08
c 7.142E-11 1.894E+08 1.619E+08 1.996E+08
c 7.285E-11 1.822E+08 1.559E+08 1.919E+08
c 7.431E-11 1.753E+08 1.501E+08 1.845E+08
c 7.580E-11 1.686E+08 1.445E+08 1.774E+08
c 7.732E-11 1.622E+08 1.391E+08 1.706E+08
c 7.887E-11 1.561E+08 1.338E+08 1.640E+08
c 8.045E-11 1.501E+08 1.288E+08 1.578E+08
c 8.206E-11 1.444E+08 1.240E+08 1.518E+08
c 8.370E-11 1.389E+08 1.193E+08 1.460E+08
c 8.538E-11 1.337E+08 1.149E+08 1.404E+08
c 8.709E-11 1.286E+08 1.106E+08 1.351E+08
c 8.884E-11 1.237E+08 1.065E+08 1.300E+08
c 9.062E-11 1.190E+08 1.026E+08 1.250E+08
c 9.244E-11 1.145E+08 9.888E+07 1.203E+08
c 9.429E-11 1.101E+08 9.528E+07 1.157E+08
c 9.618E-11 1.060E+08 9.183E+07 1.113E+08
c 9.811E-11 1.019E+08 8.852E+07 1.071E+08
c 1.001E-10 9.806E+07 8.535E+07 1.030E+08
c 1.021E-10 9.434E+07 8.231E+07 9.908E+07
c 1.041E-10 9.075E+07 7.939E+07 9.532E+07
c 1.062E-10 8.731E+07 7.658E+07 9.169E+07
c 1.083E-10 8.399E+07 7.386E+07 8.821E+07
c 1.105E-10 8.080E+07 7.122E+07 8.487E+07
c 1.127E-10 7.773E+07 6.866E+07 8.165E+07
c 1.150E-10 7.478E+07 6.617E+07 7.856E+07
c 1.173E-10 7.194E+07 6.375E+07 7.560E+07
c 1.196E-10 6.921E+07 6.140E+07 7.275E+07
c 1.220E-10 6.658E+07 5.914E+07 7.001E+07
c 1.245E-10 6.405E+07 5.695E+07 6.738E+07
c 1.270E-10 6.162E+07 5.486E+07 6.486E+07
c 1.295E-10 5.928E+07 5.285E+07 6.243E+07
c 1.321E-10 5.703E+07 5.094E+07 6.009E+07
c 1.348E-10 5.486E+07 4.911E+07 5.785E+07
c 1.375E-10 5.278E+07 4.736E+07 5.569E+07
c 1.402E-10 5.077E+07 4.567E+07 5.361E+07
c 1.430E-10 4.884E+07 4.406E+07 5.161E+07
c 1.459E-10 4.699E+07 4.250E+07 4.968E+07
c 1.488E-10 4.520E+07 4.099E+07 4.782E+07
c 1.518E-10 4.349E+07 3.953E+07 4.604E+07
c 1.549E-10 4.184E+07 3.811E+07 4.431E+07
c 1.580E-10 4.025E+07 3.673E+07 4.265E+07
c 1.611E-10 3.872E+07 3.537E+07 4.106E+07
c 1.644E-10 3.725E+07 3.406E+07 3.952E+07
c 1.677E-10 3.583E+07 3.277E+07 3.803E+07
c 1.710E-10 3.447E+07 3.153E+07 3.661E+07
c 1.744E-10 3.316E+07 3.032E+07 3.524E+07
c 1.779E-10 3.190E+07 2.916E+07 3.392E+07
c 1.815E-10 3.069E+07 2.804E+07 3.266E+07
c 1.851E-10 2.953E+07 2.697E+07 3.145E+07
c 1.889E-10 2.840E+07 2.594E+07 3.028E+07
c 1.926E-10 2.733E+07 2.496E+07 2.917E+07
c 1.965E-10 2.629E+07 2.402E+07 2.809E+07
c 2.004E-10 2.529E+07 2.312E+07 2.706E+07
c 2.045E-10 2.433E+07 2.226E+07 2.607E+07
c 2.086E-10 2.341E+07 2.145E+07 2.511E+07
c 2.127E-10 2.252E+07 2.067E+07 2.420E+07
c 2.170E-10 2.166E+07 1.992E+07 2.331E+07
c 2.214E-10 2.084E+07 1.920E+07 2.246E+07
c 2.258E-10 2.005E+07 1.851E+07 2.163E+07
c 2.303E-10 1.929E+07 1.784E+07 2.084E+07
c 2.349E-10 1.855E+07 1.719E+07 2.007E+07
c 2.396E-10 1.785E+07 1.656E+07 1.933E+07
c 2.445E-10 1.717E+07 1.595E+07 1.861E+07
c 2.494E-10 1.652E+07 1.535E+07 1.792E+07
c 2.543E-10 1.589E+07 1.478E+07 1.726E+07
c 2.594E-10 1.529E+07 1.422E+07 1.662E+07
c 2.646E-10 1.471E+07 1.368E+07 1.601E+07
c 2.700E-10 1.415E+07 1.317E+07 1.542E+07
c 2.754E-10 1.361E+07 1.267E+07 1.485E+07
c 2.809E-10 1.309E+07 1.220E+07 1.430E+07
c 2.865E-10 1.260E+07 1.174E+07 1.378E+07
c 2.923E-10 1.212E+07 1.131E+07 1.327E+07
c 2.981E-10 1.166E+07 1.089E+07 1.279E+07
c 3.041E-10 1.122E+07 1.049E+07 1.232E+07
c 3.102E-10 1.079E+07 1.011E+07 1.187E+07
c 3.164E-10 1.038E+07 9.740E+06 1.144E+07
c 3.227E-10 9.985E+06 9.386E+06 1.102E+07
c 3.292E-10 9.606E+06 9.044E+06 1.062E+07
c 3.358E-10 9.241E+06 8.713E+06 1.023E+07
c 3.425E-10 8.890E+06 8.393E+06 9.859E+06
c 3.494E-10 8.553E+06 8.082E+06 9.499E+06
c 3.564E-10 8.228E+06 7.780E+06 9.153E+06
c 3.636E-10 7.915E+06 7.488E+06 8.818E+06
c 3.708E-10 7.615E+06 7.205E+06 8.495E+06
c 3.783E-10 7.326E+06 6.932E+06 8.184E+06
c 3.859E-10 7.047E+06 6.668E+06 7.884E+06
c 3.936E-10 6.780E+06 6.413E+06 7.595E+06
c 4.015E-10 6.522E+06 6.167E+06 7.317E+06
c 4.095E-10 6.275E+06 5.929E+06 7.049E+06
c 4.177E-10 6.036E+06 5.698E+06 6.792E+06
c 4.261E-10 5.807E+06 5.476E+06 6.544E+06
c 4.347E-10 5.586E+06 5.261E+06 6.306E+06
c 4.434E-10 5.374E+06 5.053E+06 6.077E+06
c 4.523E-10 5.170E+06 4.853E+06 5.857E+06
c 4.613E-10 4.974E+06 4.661E+06 5.644E+06
c 4.706E-10 4.785E+06 4.475E+06 5.440E+06
c 4.800E-10 4.603E+06 4.297E+06 5.244E+06
c 4.896E-10 4.428E+06 4.126E+06 5.055E+06
c 4.994E-10 4.260E+06 3.962E+06 4.872E+06
c 5.095E-10 4.098E+06 3.805E+06 4.697E+06
c 5.197E-10 3.943E+06 3.654E+06 4.529E+06
c 5.301E-10 3.793E+06 3.511E+06 4.367E+06
c 5.407E-10 3.649E+06 3.374E+06 4.210E+06
c 5.515E-10 3.510E+06 3.243E+06 4.060E+06
c 5.626E-10 3.377E+06 3.118E+06 3.916E+06
c 5.739E-10 3.249E+06 2.999E+06 3.777E+06
c 5.854E-10 3.125E+06 2.885E+06 3.643E+06
c 5.971E-10 3.007E+06 2.775E+06 3.514E+06
c 6.091E-10 2.892E+06 2.669E+06 3.390E+06
c 6.213E-10 2.783E+06 2.568E+06 3.271E+06
c 6.337E-10 2.677E+06 2.470E+06 3.155E+06
c 6.465E-10 2.575E+06 2.375E+06 3.043E+06
c 6.594E-10 2.477E+06 2.284E+06 2.935E+06
c 6.726E-10 2.383E+06 2.197E+06 2.830E+06
c 6.861E-10 2.293E+06 2.112E+06 2.728E+06
c 6.999E-10 2.206E+06 2.030E+06 2.629E+06
c 7.139E-10 2.122E+06 1.952E+06 2.533E+06
c 7.282E-10 2.041E+06 1.876E+06 2.441E+06
c 7.428E-10 1.964E+06 1.804E+06 2.351E+06
c 7.577E-10 1.889E+06 1.734E+06 2.264E+06
c 7.729E-10 1.818E+06 1.667E+06 2.180E+06
c 7.884E-10 1.748E+06 1.603E+06 2.099E+06
c 8.042E-10 1.682E+06 1.542E+06 2.021E+06
c 8.203E-10 1.618E+06 1.483E+06 1.946E+06
c 8.367E-10 1.557E+06 1.426E+06 1.875E+06
c 8.535E-10 1.498E+06 1.372E+06 1.806E+06
c 8.706E-10 1.441E+06 1.320E+06 1.740E+06
c 8.881E-10 1.386E+06 1.270E+06 1.677E+06
c 9.059E-10 1.333E+06 1.222E+06 1.617E+06
c 9.240E-10 1.283E+06 1.176E+06 1.560E+06
c 9.425E-10 1.234E+06 1.131E+06 1.505E+06
c 9.614E-10 1.187E+06 1.088E+06 1.452E+06
c 9.807E-10 1.142E+06 1.047E+06 1.401E+06
c 1.000E-09 1.099E+06 1.007E+06 1.352E+06
c 1.020E-09 1.057E+06 9.684E+05 1.304E+06
c 1.041E-09 1.017E+06 9.312E+05 1.258E+06
c 1.062E-09 9.782E+05 8.954E+05 1.214E+06
c 1.083E-09 9.410E+05 8.607E+05 1.171E+06
c 1.105E-09 9.053E+05 8.273E+05 1.130E+06
c 1.127E-09 8.709E+05 7.949E+05 1.090E+06
c 1.149E-09 8.378E+05 7.636E+05 1.051E+06
c 1.173E-09 8.060E+05 7.331E+05 1.014E+06
c 1.196E-09 7.754E+05 7.034E+05 9.781E+05
c 1.220E-09 7.460E+05 6.742E+05 9.435E+05
c 1.244E-09 7.176E+05 6.456E+05 9.103E+05
c 1.269E-09 6.904E+05 6.174E+05 8.784E+05
c 1.295E-09 6.642E+05 5.896E+05 8.478E+05
c 1.321E-09 6.389E+05 5.622E+05 8.185E+05
c 1.347E-09 6.147E+05 5.353E+05 7.902E+05
c 1.374E-09 5.913E+05 5.088E+05 7.630E+05
c 1.402E-09 5.689E+05 4.829E+05 7.368E+05
c 1.430E-09 5.473E+05 4.576E+05 7.113E+05
c 1.459E-09 5.265E+05 4.330E+05 6.866E+05
c 1.488E-09 5.065E+05 4.092E+05 6.623E+05
c 1.518E-09 4.872E+05 3.863E+05 6.385E+05
c 1.548E-09 4.687E+05 3.644E+05 6.149E+05
c 1.579E-09 4.509E+05 3.435E+05 5.914E+05
c 1.611E-09 4.338E+05 3.235E+05 5.679E+05
c 1.643E-09 4.173E+05 3.045E+05 5.445E+05
c 1.676E-09 4.015E+05 2.863E+05 5.213E+05
c 1.710E-09 3.862E+05 2.690E+05 4.985E+05
c 1.744E-09 3.716E+05 2.525E+05 4.760E+05
c 1.779E-09 3.574E+05 2.366E+05 4.540E+05
c 1.814E-09 3.328E+05 2.213E+05 4.328E+05
c 1.851E-09 3.078E+05 2.067E+05 4.122E+05
c 1.888E-09 2.848E+05 1.927E+05 3.925E+05
c 1.926E-09 2.634E+05 1.794E+05 3.736E+05
c 1.964E-09 2.437E+05 1.668E+05 3.555E+05
c 2.004E-09 2.254E+05 1.550E+05 3.383E+05
c 2.044E-09 2.085E+05 1.439E+05 3.218E+05
c 2.085E-09 1.929E+05 1.335E+05 3.060E+05
c 2.127E-09 1.785E+05 1.238E+05 2.907E+05
c 2.169E-09 1.651E+05 1.148E+05 2.758E+05
c 2.213E-09 1.527E+05 1.065E+05 2.612E+05
c 2.257E-09 1.413E+05 9.872E+04 2.470E+05
c 2.302E-09 1.307E+05 9.149E+04 2.329E+05
c 2.349E-09 1.209E+05 8.472E+04 2.192E+05
c 2.396E-09 1.118E+05 7.837E+04 2.057E+05
c 2.444E-09 1.035E+05 7.238E+04 1.925E+05
c 2.493E-09 9.570E+04 6.672E+04 1.798E+05
c 2.543E-09 8.853E+04 6.136E+04 1.676E+05
c 2.594E-09 8.190E+04 5.632E+04 1.560E+05
c 2.645E-09 7.576E+04 5.162E+04 1.451E+05
c 2.699E-09 7.008E+04 4.726E+04 1.349E+05
c 2.753E-09 6.483E+04 4.324E+04 1.253E+05
c 2.808E-09 5.997E+04 3.953E+04 1.164E+05
c 2.864E-09 5.548E+04 3.614E+04 1.082E+05
c 2.921E-09 5.132E+04 3.304E+04 1.007E+05
c 2.980E-09 4.748E+04 3.021E+04 9.388E+04
c 3.040E-09 4.392E+04 2.762E+04 8.765E+04
c 3.101E-09 4.063E+04 2.525E+04 8.196E+04
c 3.163E-09 3.758E+04 2.307E+04 7.675E+04
c 3.226E-09 3.477E+04 2.103E+04 7.193E+04
c 3.291E-09 3.216E+04 1.910E+04 6.749E+04
c 3.357E-09 2.975E+04 1.728E+04 6.340E+04
c 3.424E-09 2.752E+04 1.554E+04 5.965E+04
c 3.493E-09 2.546E+04 1.390E+04 5.620E+04
c 3.563E-09 2.355E+04 1.235E+04 5.301E+04
c 3.634E-09 2.179E+04 1.089E+04 5.003E+04
c 3.707E-09 2.016E+04 9.543E+03 4.724E+04
c 3.781E-09 1.865E+04 8.294E+03 4.463E+04
c 3.857E-09 1.725E+04 7.150E+03 4.218E+04
c 3.935E-09 1.596E+04 6.115E+03 3.988E+04
c 4.013E-09 1.476E+04 5.190E+03 3.772E+04
c 4.094E-09 1.365E+04 4.370E+03 3.567E+04
c 4.176E-09 1.263E+04 3.653E+03 3.373E+04
c 4.260E-09 1.169E+04 3.030E+03 3.190E+04
c 4.345E-09 1.081E+04 2.492E+03 3.018E+04
c 4.432E-09 1.000E+04 2.034E+03 2.856E+04
c 4.521E-09 9.250E+03 1.648E+03 2.704E+04
c 4.612E-09 8.557E+03 1.326E+03 2.563E+04
c 4.704E-09 7.916E+03 1.058E+03 2.430E+04
c 4.798E-09 7.323E+03 8.356E+02 2.307E+04
c 4.894E-09 6.774E+03 6.549E+02 2.192E+04
c 4.993E-09 6.267E+03 5.102E+02 2.083E+04
c 5.093E-09 5.797E+03 3.977E+02 1.980E+04
c 5.195E-09 5.363E+03 3.149E+02 1.882E+04
c 5.299E-09 4.961E+03 2.580E+02 1.788E+04
c 5.405E-09 4.589E+03 2.208E+02 1.697E+04
c 5.513E-09 4.245E+03 1.946E+02 1.609E+04
c 5.624E-09 3.927E+03 1.732E+02 1.525E+04
c 5.737E-09 3.633E+03 1.540E+02 1.443E+04
c 5.852E-09 3.361E+03 1.370E+02 1.365E+04
c 5.969E-09 3.109E+03 1.219E+02 1.290E+04
c 6.089E-09 2.876E+03 1.084E+02 1.219E+04
c 6.211E-09 2.660E+03 9.647E+01 1.152E+04
c 6.335E-09 2.461E+03 8.582E+01 1.088E+04
c 6.462E-09 2.277E+03 7.635E+01 1.029E+04
c 6.592E-09 2.106E+03 6.792E+01 9.733E+03
c 6.724E-09 1.948E+03 6.042E+01 9.222E+03
c 6.859E-09 1.802E+03 5.375E+01 8.750E+03
c 6.996E-09 1.667E+03 4.782E+01 8.317E+03
c 7.136E-09 1.542E+03 4.254E+01 7.918E+03
c 7.279E-09 1.427E+03 3.784E+01 7.550E+03
c 7.425E-09 1.320E+03 3.366E+01 7.207E+03
c 7.574E-09 1.221E+03 2.995E+01 6.885E+03
c 7.726E-09 1.129E+03 2.664E+01 6.580E+03
c 7.881E-09 1.045E+03 2.370E+01 6.285E+03
c 8.039E-09 9.665E+02 2.108E+01 6.000E+03
c 8.200E-09 8.941E+02 1.876E+01 5.724E+03
c 8.364E-09 8.271E+02 1.670E+01 5.455E+03
c 8.532E-09 7.652E+02 1.486E+01 5.197E+03
c 8.703E-09 7.078E+02 1.323E+01 4.947E+03
c 8.877E-09 6.548E+02 1.178E+01 4.707E+03
c 9.055E-09 6.057E+02 1.048E+01 4.476E+03
c 9.237E-09 5.603E+02 9.302E+00 4.254E+03
c 9.422E-09 5.183E+02 8.221E+00 4.039E+03
c 9.611E-09 4.795E+02 7.210E+00 3.829E+03
c 9.803E-09 0.000E+00 6.241E+00 3.623E+03
d 3.000E-13 0.000E+00 2.890E+08 3.100E+13
d 3.063E-13 0.000E+00 3.260E+08 2.919E+13
d 3.128E-13 0.000E+00 3.631E+08 2.740E+13
d 3.194E-13 0.000E+00 4.008E+08 2.562E+13
d 3.261E-13 0.000E+00 4.393E+08 2.386E+13
d 3.330E-13 0.000E+00 4.791E+08 2.216E+13
d 3.400E-13 0.000E+00 5.206E+08 2.053E+13
d 3.472E-13 0.000E+00 5.642E+08 1.898E+13
d 3.545E-13 0.000E+00 6.103E+08 1.753E+13
d 3.620E-13 0.000E+00 6.594E+08 1.618E+13
d 3.696E-13 0.000E+00 7.120E+08 1.494E+13
d 3.774E-13 0.000E+00 7.684E+08 1.381E+13
d 3.854E-13 0.000E+00 8.291E+08 1.277E+13
d 3.935E-13 0.000E+00 8.946E+08 1.184E+13
d 4.018E-13 0.000E+00 9.652E+08 1.101E+13
d 4.103E-13 0.000E+00 1.041E+09 1.028E+13
d 4.189E-13 0.000E+00 1.123E+09 9.633E+12
d 4.278E-13 0.000E+00 1.210E+09 9.069E+12
d 4.368E-13 0.000E+00 1.304E+09 8.573E+12
d 4.460E-13 0.000E+00 1.403E+09 8.130E+12
d 4.554E-13 0.000E+00 1.507E+09 7.726E+12
d 4.650E-13 0.000E+00 1.617E+09 7.345E+12
d 4.748E-13 0.000E+00 1.731E+09 6.974E+12
d 4.848E-13 0.000E+00 1.849E+09 6.603E+12
d 4.951E-13 0.000E+00 1.971E+09 6.230E+12
d 5.055E-13 0.000E+00 2.097E+09 5.864E+12
d 5.162E-13 0.000E+00 2.226E+09 5.510E+12
d 5.270E-13 0.000E+00 2.358E+09 5.175E+12
d 5.382E-13 0.000E+00 2.493E+09 4.860E+12
d 5.495E-13 0.000E+00 2.631E+09 4.566E+12
d 5.611E-13 0.000E+00 2.773E+09 4.295E+12
d 5.729E-13 0.000E+00 2.919E+09 4.049E+12
d 5.850E-13 0.000E+00 3.069E+09 3.829E+12
d 5.974E-13 0.000E+00 3.225E+09 3.634E+12
d 6.099E-13 0.000E+00 3.387E+09 3.459E+12
d 6.228E-13 0.000E+00 3.556E+09 3.296E+12
d 6.359E-13 0.000E+00 3.733E+09 3.138E+12
d 6.494E-13 0.000E+00 3.918E+09 2.975E+12
d 6.631E-13 0.000E+00 4.112E+09 2.802E+12
d 6.770E-13 0.000E+00 4.316E+09 2.620E+12
d 6.913E-13 0.000E+00 4.532E+09 2.429E+12
d 7.059E-13 0.000E+00 4.980E+09 2.230E+12
d 7.208E-13 0.000E+00 6.072E+09 2.027E+12
d 7.360E-13 0.000E+00 8.238E+09 1.827E+12
d 7.515E-13 0.000E+00 1.192E+10 1.633E+12
d 7.674E-13 0.000E+00 1.750E+10 1.453E+12
d 7.835E-13 0.000E+00 2.522E+10 1.291E+12
d 8.001E-13 0.000E+00 3.515E+10 1.148E+12
d 8.169E-13 0.000E+00 4.722E+10 1.027E+12
d 8.342E-13 0.000E+00 6.116E+10 9.280E+11
d 8.518E-13 0.000E+00 7.657E+10 8.509E+11
d 8.697E-13 0.000E+00 9.289E+10 7.939E+11
d 8.881E-13 0.000E+00 1.095E+11 7.558E+11
d 9.068E-13 0.000E+00 1.257E+11 7.343E+11
d 9.259E-13 0.000E+00 1.409E+11 7.245E+11
d 9.454E-13 0.000E+00 1.543E+11 7.208E+11
d 9.654E-13 0.000E+00 1.657E+11 7.173E+11
d 9.857E-13 0.000E+00 1.745E+11 7.107E+11
d 1.007E-12 0.000E+00 1.808E+11 7.002E+11
d 1.028E-12 0.000E+00 1.844E+11 6.862E+11
d 1.049E-12 0.000E+00 1.856E+11 6.694E+11
d 1.072E-12 0.000E+00 1.846E+11 6.507E+11
d 1.094E-12 0.000E+00 1.820E+11 6.303E+11
d 1.117E-12 0.000E+00 1.782E+11 6.078E+11
d 1.141E-12 0.000E+00 1.740E+11 5.831E+11
d 1.165E-12 0.000E+00 1.696E+11 5.570E+11
d 1.189E-12 0.000E+00 1.653E+11 5.304E+11
d 1.215E-12 0.000E+00 1.612E+11 5.043E+11
d 1.240E-12 0.000E+00 1.573E+11 4.791E+11
d 1.266E-12 0.000E+00 1.535E+11 4.553E+11
d 1.293E-12 0.000E+00 1.498E+11 4.335E+11
d 1.320E-12 0.000E+00 1.463E+11 4.134E+11
d 1.348E-12 0.000E+00 1.430E+11 3.950E+11
d 1.377E-12 0.000E+00 1.396E+11 3.782E+11
d 1.406E-12 0.000E+00 1.364E+11 3.627E+11
d 1.435E-12 0.000E+00 1.332E+11 3.482E+11
d 1.465E-12 0.000E+00 1.301E+11 3.346E+11
d 1.496E-12 0.000E+00 1.270E+11 3.215E+11
d 1.528E-12 0.000E+00 1.239E+11 3.089E+11
d 1.560E-12 0.000E+00 1.210E+11 2.965E+11
d 1.593E-12 0.000E+00 1.180E+11 2.843E+11
d 1.627E-12 0.000E+00 1.150E+11 2.722E+11
d 1.661E-12 0.000E+00 1.119E+11 2.603E+11
d 1.696E-12 0.000E+00 1.086E+11 2.487E+11
d 1.732E-12 0.000E+00 1.051E+11 2.374E+11
d 1.768E-12 0.000E+00 1.016E+11 2.266E+11
d 1.806E-12 0.000E+00 9.783E+10 2.163E+11
d 1.844E-12 0.000E+00 9.398E+10 2.065E+11
d 1.883E-12 0.000E+00 9.010E+10 1.974E+11
d 1.922E-12 0.000E+00 8.628E+10 1.888E+11
d 1.963E-12 0.000E+00 8.263E+10 1.808E+11
d 2.004E-12 0.000E+00 7.922E+10 1.731E+11
d 2.046E-12 0.000E+00 7.616E+10 1.659E+11
d 2.090E-12 0.000E+00 7.346E+10 1.590E+11
d 2.134E-12 0.000E+00 7.107E+10 1.523E+11
d 2.179E-12 0.000E+00 6.892E+10 1.459E+11
d 2.225E-12 0.000E+00 6.697E+10 1.397E+11
d 2.272E-12 0.000E+00 6.516E+10 1.337E+11
d 2.319E-12 0.000E+00 6.341E+10 1.279E+11
d 2.368E-12 0.000E+00 6.169E+10 1.223E+11
d 2.418E-12 0.000E+00 5.993E+10 1.169E+11
d 2.469E-12 0.000E+00 5.812E+10 1.118E+11
d 2.521E-12 0.000E+00 5.623E+10 1.069E+11
d 2.575E-12 0.000E+00 5.426E+10 1.022E+11
d 2.629E-12 0.000E+00 5.223E+10 9.783E+10
d 2.684E-12 0.000E+00 5.015E+10 9.364E+10
d 2.741E-12 0.000E+00 4.806E+10 8.964E+10
d 2.799E-12 0.000E+00 4.599E+10 8.580E+10
d 2.858E-12 0.000E+00 4.399E+10 8.212E+10
d 2.918E-12 0.000E+00 4.210E+10 7.860E+10
d 2.980E-12 0.000E+00 4.034E+10 7.522E+10
d 3.042E-12 0.000E+00 3.874E+10 7.201E+10
d 3.107E-12 0.000E+00 3.730E+10 6.895E+10
d 3.172E-12 0.000E+00 3.601E+10 6.605E+10
d 3.239E-12 0.000E+00 3.484E+10 6.331E+10
d 3.307E-12 0.000E+00 3.377E+10 6.072E+10
d 3.377E-12 0.000E+00 3.278E+10 5.827E+10
d 3.448E-12 0.000E+00 3.184E+10 5.594E+10
d 3.521E-12 0.000E+00 3.094E+10 5.371E+10
d 3.595E-12 0.000E+00 3.007E+10 5.156E+10
d 3.671E-12 0.000E+00 2.919E+10 4.948E+10
d 3.748E-12 0.000E+00 2.831E+10 4.747E+10
d 3.828E-12 0.000E+00 2.740E+10 4.552E+10
d 3.908E-12 0.000E+00 2.648E+10 4.362E+10
d 3.991E-12 0.000E+00 2.553E+10 4.178E+10
d 4.075E-12 0.000E+00 2.457E+10 3.999E+10
d 4.161E-12 0.000E+00 2.360E+10 3.826E+10
d 4.248E-12 0.000E+00 2.263E+10 3.659E+10
d 4.338E-12 0.000E+00 2.168E+10 3.498E+10
d 4.430E-12 0.000E+00 2.076E+10 3.344E+10
d 4.523E-12 0.000E+00 1.988E+10 3.196E+10
d 4.618E-12 0.000E+00 1.904E+10 3.056E+10
d 4.716E-12 0.000E+00 1.825E+10 2.923E+10
d 4.815E-12 0.000E+00 1.749E+10 2.797E+10
d 4.917E-12 0.000E+00 1.677E+10 2.677E+10
d 5.020E-12 0.000E+00 1.609E+10 2.563E+10
d 5.126E-12 0.000E+00 1.545E+10 2.455E+10
d 5.234E-12 0.000E+00 1.483E+10 2.352E+10
d 5.345E-12 0.000E+00 1.425E+10 2.254E+10
d 5.458E-12 0.000E+00 1.370E+10 2.160E+10
d 5.573E-12 0.000E+00 1.317E+10 2.070E+10
d 5.690E-12 0.000E+00 1.268E+10 1.983E+10
d 5.810E-12 0.000E+00 1.220E+10 1.900E+10
d 5.933E-12 0.000E+00 1.175E+10 1.821E+10
d 6.058E-12 0.000E+00 1.132E+10 1.745E+10
d 6.186E-12 0.000E+00 1.090E+10 1.672E+10
d 6.316E-12 0.000E+00 1.050E+10 1.603E+10
d 6.449E-12 0.000E+00 1.011E+10 1.536E+10
d 6.585E-12 0.000E+00 9.742E+09 1.473E+10
d 6.724E-12 0.000E+00 9.384E+09 1.413E+10
d 6.866E-12 0.000E+00 9.039E+09 1.355E+10
d 7.011E-12 0.000E+00 8.708E+09 1.300E+10
d 7.159E-12 0.000E+00 8.389E+09 1.247E+10
d 7.310E-12 0.000E+00 8.082E+09 1.197E+10
d 7.464E-12 0.000E+00 7.786E+09 1.149E+10
d 7.621E-12 0.000E+00 7.501E+09 1.103E+10
d 7.782E-12 0.000E+00 7.227E+09 1.058E+10
d 7.946E-12 0.000E+00 6.965E+09 1.015E+10
d 8.114E-12 0.000E+00 6.712E+09 9.741E+09
d 8.285E-12 0.000E+00 6.470E+09 9.344E+09
d 8.459E-12 0.000E+00 6.238E+09 8.961E+09
d 8.638E-12 0.000E+00 6.015E+09 8.592E+09
d 8.820E-12 0.000E+00 5.801E+09 8.237E+09
d 9.006E-12 0.000E+00 5.596E+09 7.896E+09
d 9.196E-12 0.000E+00 5.398E+09 7.567E+09
d 9.390E-12 0.000E+00 5.208E+09 7.251E+09
d 9.588E-12 0.000E+00 5.024E+09 6.947E+09
d 9.790E-12 0.000E+00 4.847E+09 6.656E+09
d 9.997E-12 0.000E+00 4.676E+09 6.378E+09
d 1.021E-11 0.000E+00 4.511E+09 6.111E+09
d 1.042E-11 0.000E+00 4.350E+09 5.856E+09
d 1.064E-11 0.000E+00 4.194E+09 5.612E+09
d 1.087E-11 0.000E+00 4.042E+09 5.379E+09
d 1.110E-11 0.000E+00 3.895E+09 5.155E+09
d 1.133E-11 0.000E+00 3.751E+09 4.941E+09
d 1.157E-11 4.201E+09 3.612E+09 4.734E+09
d 1.181E-11 4.029E+09 3.477E+09 4.536E+09
d 1.206E-11 3.865E+09 3.347E+09 4.345E+09
d 1.232E-11 3.707E+09 3.221E+09 4.162E+09
d 1.258E-11 3.555E+09 3.099E+09 3.986E+09
d 1.284E-11 3.410E+09 2.982E+09 3.818E+09
d 1.311E-11 3.271E+09 2.868E+09 3.658E+09
d 1.339E-11 3.137E+09 2.758E+09 3.504E+09
d 1.367E-11 3.009E+09 2.651E+09 3.358E+09
d 1.396E-11 2.886E+09 2.548E+09 3.218E+09
d 1.425E-11 2.768E+09 2.449E+09 3.084E+09
d 1.455E-11 2.655E+09 2.353E+09 2.956E+09
d 1.486E-11 2.547E+09 2.260E+09 2.833E+09
d 1.518E-11 2.443E+09 2.172E+09 2.717E+09
d 1.550E-11 2.343E+09 2.087E+09 2.605E+09
d 1.582E-11 2.248E+09 2.005E+09 2.499E+09
d 1.616E-11 2.156E+09 1.926E+09 2.397E+09
d 1.650E-11 2.068E+09 1.850E+09 2.299E+09
d 1.684E-11 1.983E+09 1.777E+09 2.205E+09
d 1.720E-11 1.902E+09 1.707E+09 2.114E+09
d 1.756E-11 1.825E+09 1.640E+09 2.026E+09
d 1.793E-11 1.750E+09 1.575E+09 1.942E+09
d 1.831E-11 1.679E+09 1.512E+09 1.861E+09
d 1.870E-11 1.610E+09 1.452E+09 1.783E+09
d 1.909E-11 1.544E+09 1.394E+09 1.709E+09
d 1.949E-11 1.481E+09 1.338E+09 1.639E+09
d 1.991E-11 1.421E+09 1.285E+09 1.571E+09
d 2.032E-11 1.363E+09 1.233E+09 1.506E+09
d 2.075E-11 1.307E+09 1.184E+09 1.445E+09
d 2.119E-11 1.254E+09 1.137E+09 1.385E+09
d 2.164E-11 1.202E+09 1.091E+09 1.329E+09
d 2.209E-11 1.153E+09 1.048E+09 1.274E+09
d 2.256E-11 1.106E+09 1.007E+09 1.222E+09
d 2.304E-11 1.061E+09 9.673E+08 1.171E+09
d 2.352E-11 1.018E+09 9.293E+08 1.123E+09
d 2.402E-11 9.762E+08 8.928E+08 1.076E+09
d 2.452E-11 9.363E+08 8.578E+08 1.032E+09
d 2.504E-11 8.981E+08 8.240E+08 9.890E+08
d 2.557E-11 8.614E+08 7.915E+08 9.481E+08
d 2.611E-11 8.262E+08 7.601E+08 9.091E+08
d 2.666E-11 7.925E+08 7.300E+08 8.719E+08
d 2.722E-11 7.601E+08 7.009E+08 8.364E+08
d 2.780E-11 7.291E+08 6.730E+08 8.026E+08
d 2.838E-11 6.993E+08 6.461E+08 7.705E+08
d 2.898E-11 6.708E+08 6.202E+08 7.400E+08
d 2.959E-11 6.434E+08 5.952E+08 7.109E+08
d 3.022E-11 6.171E+08 5.712E+08 6.831E+08
d 3.085E-11 5.919E+08 5.482E+08 6.566E+08
d 3.150E-11 5.677E+08 5.261E+08 6.311E+08
d 3.217E-11 5.445E+08 5.048E+08 6.065E+08
d 3.285E-11 5.223E+08 4.844E+08 5.827E+08
d 3.354E-11 5.010E+08 4.648E+08 5.597E+08
d 3.425E-11 4.805E+08 4.460E+08 5.374E+08
d 3.497E-11 4.609E+08 4.279E+08 5.156E+08
d 3.571E-11 4.421E+08 4.106E+08 4.946E+08
d 3.646E-11 4.240E+08 3.939E+08 4.742E+08
d 3.723E-11 4.067E+08 3.780E+08 4.545E+08
d 3.801E-11 3.901E+08 3.627E+08 4.355E+08
d 3.882E-11 3.742E+08 3.481E+08 4.173E+08
d 3.963E-11 3.589E+08 3.341E+08 3.999E+08
d 4.047E-11 3.442E+08 3.208E+08 3.833E+08
d 4.132E-11 3.302E+08 3.080E+08 3.674E+08
d 4.220E-11 3.167E+08 2.958E+08 3.523E+08
d 4.308E-11 3.037E+08 2.842E+08 3.379E+08
d 4.399E-11 2.913E+08 2.731E+08 3.242E+08
d 4.492E-11 2.794E+08 2.625E+08 3.111E+08
d 4.587E-11 2.680E+08 2.523E+08 2.986E+08
d 4.684E-11 2.571E+08 2.425E+08 2.867E+08
d 4.782E-11 2.466E+08 2.330E+08 2.752E+08
d 4.883E-11 2.365E+08 2.240E+08 2.642E+08
d 4.986E-11 2.269E+08 2.152E+08 2.537E+08
d 5.091E-11 2.176E+08 2.067E+08 2.436E+08
d 5.199E-11 2.087E+08 1.984E+08 2.338E+08
d 5.308E-11 2.002E+08 1.905E+08 2.245E+08
d 5.420E-11 1.920E+08 1.828E+08 2.155E+08
d 5.535E-11 1.842E+08 1.753E+08 2.068E+08
d 5.651E-11 1.766E+08 1.681E+08 1.986E+08
d 5.771E-11 1.694E+08 1.612E+08 1.906E+08
d 5.892E-11 1.625E+08 1.546E+08 1.830E+08
d 6.017E-11 1.559E+08 1.483E+08 1.757E+08
d 6.143E-11 1.495E+08 1.422E+08 1.687E+08
d 6.273E-11 1.434E+08 1.364E+08 1.620E+08
d 6.405E-11 1.376E+08 1.308E+08 1.556E+08
d 6.540E-11 1.319E+08 1.254E+08 1.494E+08
d 6.678E-11 1.265E+08 1.203E+08 1.435E+08
d 6.819E-11 1.214E+08 1.154E+08 1.379E+08
d 6.963E-11 1.164E+08 1.107E+08 1.324E+08
d 7.110E-11 1.117E+08 1.062E+08 1.272E+08
d 7.260E-11 1.071E+08 1.018E+08 1.222E+08
d 7.413E-11 1.027E+08 9.765E+07 1.174E+08
d 7.569E-11 9.854E+07 9.363E+07 1.127E+08
d 7.729E-11 9.451E+07 8.978E+07 1.083E+08
d 7.892E-11 9.065E+07 8.608E+07 1.040E+08
d 8.058E-11 8.695E+07 8.253E+07 9.993E+07
d 8.228E-11 8.340E+07 7.912E+07 9.599E+07
d 8.402E-11 7.999E+07 7.586E+07 9.219E+07
d 8.579E-11 7.673E+07 7.273E+07 8.853E+07
d 8.760E-11 7.359E+07 6.973E+07 8.501E+07
d 8.945E-11 7.059E+07 6.685E+07 8.162E+07
d 9.133E-11 6.771E+07 6.410E+07 7.835E+07
d 9.326E-11 6.494E+07 6.146E+07 7.522E+07
d 9.523E-11 6.229E+07 5.892E+07 7.221E+07
d 9.723E-11 5.974E+07 5.649E+07 6.933E+07
d 9.928E-11 5.730E+07 5.416E+07 6.658E+07
d 1.014E-10 5.496E+07 5.192E+07 6.394E+07
d 1.035E-10 5.272E+07 4.977E+07 6.142E+07
d 1.057E-10 5.057E+07 4.771E+07 5.901E+07
d 1.079E-10 4.850E+07 4.573E+07 5.669E+07
d 1.102E-10 4.652E+07 4.383E+07 5.447E+07
d 1.125E-10 4.462E+07 4.200E+07 5.233E+07
d 1.149E-10 4.280E+07 4.024E+07 5.028E+07
d 1.173E-10 4.105E+07 3.855E+07 4.830E+07
d 1.198E-10 3.937E+07 3.692E+07 4.639E+07
d 1.223E-10 3.777E+07 3.535E+07 4.456E+07
d 1.249E-10 3.622E+07 3.385E+07 4.279E+07
d 1.275E-10 3.475E+07 3.240E+07 4.108E+07
d 1.302E-10 3.333E+07 3.100E+07 3.945E+07
d 1.330E-10 3.197E+07 2.966E+07 3.787E+07
d 1.358E-10 3.066E+07 2.838E+07 3.636E+07
d 1.386E-10 2.941E+07 2.714E+07 3.492E+07
d 1.416E-10 2.821E+07 2.596E+07 3.354E+07
d 1.446E-10 2.705E+07 2.482E+07 3.222E+07
d 1.476E-10 2.595E+07 2.374E+07 3.096E+07
d 1.507E-10 2.489E+07 2.271E+07 2.975E+07
d 1.539E-10 2.387E+07 2.172E+07 2.860E+07
d 1.571E-10 2.290E+07 2.079E+07 2.750E+07
d 1.605E-10 2.196E+07 1.989E+07 2.644E+07
d 1.638E-10 2.107E+07 1.905E+07 2.541E+07
d 1.673E-10 2.021E+07 1.824E+07 2.443E+07
d 1.708E-10 1.938E+07 1.747E+07 2.347E+07
d 1.744E-10 1.859E+07 1.673E+07 2.255E+07
d 1.781E-10 1.783E+07 1.603E+07 2.166E+07
d 1.819E-10 1.710E+07 1.536E+07 2.079E+07
d 1.857E-10 1.640E+07 1.473E+07 1.995E+07
d 1.896E-10 1.573E+07 1.412E+07 1.914E+07
d 1.936E-10 1.509E+07 1.353E+07 1.835E+07
d 1.977E-10 1.448E+07 1.297E+07 1.759E+07
d 2.019E-10 1.388E+07 1.244E+07 1.686E+07
d 2.061E-10 1.332E+07 1.192E+07 1.616E+07
d 2.105E-10 1.277E+07 1.143E+07 1.548E+07
d 2.149E-10 1.225E+07 1.095E+07 1.484E+07
d 2.194E-10 1.175E+07 1.050E+07 1.423E+07
d 2.241E-10 1.127E+07 1.006E+07 1.364E+07
d 2.288E-10 1.081E+07 9.642E+06 1.308E+07
d 2.336E-10 1.037E+07 9.239E+06 1.255E+07
d 2.385E-10 9.946E+06 8.852E+06 1.203E+07
d 2.436E-10 9.540E+06 8.479E+06 1.154E+07
d 2.487E-10 9.150E+06 8.121E+06 1.106E+07
d 2.540E-10 8.777E+06 7.775E+06 1.061E+07
d 2.593E-10 8.418E+06 7.442E+06 1.016E+07
d 2.648E-10 8.074E+06 7.120E+06 9.739E+06
d 2.704E-10 7.745E+06 6.811E+06 9.330E+06
d 2.761E-10 7.428E+06 6.512E+06 8.936E+06
d 2.819E-10 7.125E+06 6.225E+06 8.558E+06
d 2.878E-10 6.834E+06 5.948E+06 8.195E+06
d 2.939E-10 6.555E+06 5.682E+06 7.847E+06
d 3.001E-10 6.287E+06 5.428E+06 7.515E+06
d 3.064E-10 6.030E+06 5.184E+06 7.198E+06
d 3.129E-10 5.784E+06 4.951E+06 6.898E+06
d 3.195E-10 5.548E+06 4.728E+06 6.612E+06
d 3.262E-10 5.321E+06 4.514E+06 6.341E+06
d 3.331E-10 5.104E+06 4.311E+06 6.083E+06
d 3.401E-10 4.896E+06 4.116E+06 5.838E+06
d 3.473E-10 4.696E+06 3.930E+06 5.604E+06
d 3.546E-10 4.504E+06 3.753E+06 5.380E+06
d 3.621E-10 4.320E+06 3.583E+06 5.165E+06
d 3.697E-10 4.144E+06 3.419E+06 4.960E+06
d 3.775E-10 3.974E+06 3.263E+06 4.761E+06
d 3.855E-10 3.812E+06 3.113E+06 4.571E+06
d 3.936E-10 3.656E+06 2.969E+06 4.386E+06
d 4.019E-10 3.507E+06 2.832E+06 4.209E+06
d 4.104E-10 3.364E+06 2.700E+06 4.036E+06
d 4.191E-10 3.226E+06 2.573E+06 3.870E+06
d 4.279E-10 3.095E+06 2.453E+06 3.709E+06
d 4.369E-10 2.968E+06 2.337E+06 3.554E+06
d 4.462E-10 2.847E+06 2.226E+06 3.403E+06
d 4.556E-10 2.731E+06 2.121E+06 3.259E+06
d 4.652E-10 2.619E+06 2.019E+06 3.120E+06
d 4.750E-10 2.512E+06 1.922E+06 2.986E+06
d 4.850E-10 2.410E+06 1.830E+06 2.858E+06
d 4.952E-10 2.311E+06 1.742E+06 2.736E+06
d 5.057E-10 2.217E+06 1.658E+06 2.619E+06
d 5.163E-10 2.126E+06 1.578E+06 2.508E+06
d 5.272E-10 2.040E+06 1.502E+06 2.401E+06
d 5.383E-10 1.956E+06 1.430E+06 2.300E+06
d 5.497E-10 1.876E+06 1.362E+06 2.204E+06
d 5.613E-10 1.800E+06 1.298E+06 2.111E+06
d 5.731E-10 1.726E+06 1.237E+06 2.023E+06
d 5.852E-10 1.656E+06 1.179E+06 1.939E+06
d 5.976E-10 1.588E+06 1.125E+06 1.857E+06
d 6.102E-10 1.523E+06 1.072E+06 1.779E+06
d 6.230E-10 1.461E+06 1.023E+06 1.704E+06
d 6.362E-10 1.401E+06 9.752E+05 1.632E+06
d 6.496E-10 1.344E+06 9.296E+05 1.563E+06
d 6.633E-10 1.289E+06 8.858E+05 1.496E+06
d 6.773E-10 1.237E+06 8.437E+05 1.432E+06
d 6.915E-10 1.186E+06 8.032E+05 1.371E+06
d 7.061E-10 1.138E+06 7.643E+05 1.312E+06
d 7.210E-10 1.091E+06 7.269E+05 1.256E+06
d 7.362E-10 1.047E+06 6.910E+05 1.202E+06
d 7.518E-10 1.004E+06 6.567E+05 1.151E+06
d 7.676E-10 9.629E+05 6.241E+05 1.102E+06
d 7.838E-10 9.236E+05 5.931E+05 1.055E+06
d 8.003E-10 8.859E+05 5.637E+05 1.010E+06
d 8.172E-10 8.497E+05 5.358E+05 9.669E+05
d 8.344E-10 8.150E+05 5.094E+05 9.257E+05
d 8.520E-10 7.756E+05 4.843E+05 8.865E+05
d 8.700E-10 7.323E+05 4.605E+05 8.489E+05
d 8.884E-10 6.914E+05 4.378E+05 8.131E+05
d 9.071E-10 6.528E+05 4.162E+05 7.787E+05
d 9.262E-10 6.164E+05 3.956E+05 7.458E+05
d 9.458E-10 5.819E+05 3.759E+05 7.142E+05
d 9.657E-10 5.495E+05 3.570E+05 6.838E+05
d 9.861E-10 5.188E+05 3.390E+05 6.543E+05
d 1.007E-09 4.898E+05 3.216E+05 6.258E+05
d 1.028E-09 4.625E+05 3.051E+05 5.982E+05
d 1.050E-09 4.367E+05 2.892E+05 5.715E+05
d 1.072E-09 4.123E+05 2.741E+05 5.457E+05
d 1.095E-09 3.893E+05 2.596E+05 5.207E+05
d 1.118E-09 3.675E+05 2.459E+05 4.965E+05
d 1.141E-09 3.470E+05 2.328E+05 4.731E+05
d 1.165E-09 3.276E+05 2.205E+05 4.505E+05
d 1.190E-09 3.093E+05 2.088E+05 4.288E+05
d 1.215E-09 2.921E+05 1.978E+05 4.079E+05
d 1.241E-09 2.758E+05 1.874E+05 3.879E+05
d 1.267E-09 2.604E+05 1.776E+05 3.688E+05
d 1.293E-09 2.458E+05 1.683E+05 3.505E+05
d 1.321E-09 2.321E+05 1.596E+05 3.331E+05
d 1.349E-09 2.192E+05 1.513E+05 3.166E+05
d 1.377E-09 2.069E+05 1.434E+05 3.009E+05
d 1.406E-09 1.954E+05 1.359E+05 2.859E+05
d 1.436E-09 1.845E+05 1.287E+05 2.717E+05
d 1.466E-09 1.742E+05 1.217E+05 2.582E+05
d 1.497E-09 1.644E+05 1.151E+05 2.454E+05
d 1.528E-09 1.553E+05 1.088E+05 2.333E+05
d 1.561E-09 1.466E+05 1.027E+05 2.217E+05
d 1.594E-09 1.384E+05 9.689E+04 2.107E+05
d 1.627E-09 1.307E+05 9.136E+04 2.002E+05
d 1.662E-09 1.234E+05 8.611E+04 1.902E+05
d 1.697E-09 1.165E+05 8.111E+04 1.807E+05
d 1.732E-09 1.100E+05 7.638E+04 1.716E+05
d 1.769E-09 1.039E+05 7.190E+04 1.628E+05
d 1.806E-09 9.805E+04 6.769E+04 1.545E+05
d 1.844E-09 9.258E+04 6.374E+04 1.466E+05
d 1.883E-09 8.741E+04 6.005E+04 1.390E+05
d 1.923E-09 8.253E+04 5.660E+04 1.319E+05
d 1.963E-09 7.792E+04 5.339E+04 1.251E+05
d 2.005E-09 7.357E+04 5.040E+04 1.188E+05
d 2.047E-09 6.946E+04 4.760E+04 1.128E+05
d 2.090E-09 6.559E+04 4.497E+04 1.072E+05
d 2.134E-09 6.192E+04 4.248E+04 1.019E+05
d 2.179E-09 5.847E+04 4.013E+04 9.702E+04
d 2.225E-09 5.520E+04 3.790E+04 9.238E+04
d 2.272E-09 5.212E+04 3.578E+04 8.800E+04
d 2.320E-09 4.921E+04 3.378E+04 8.383E+04
d 2.369E-09 4.646E+04 3.189E+04 7.984E+04
d 2.419E-09 4.387E+04 3.010E+04 7.601E+04
d 2.470E-09 4.142E+04 2.841E+04 7.234E+04
d 2.522E-09 3.911E+04 2.680E+04 6.883E+04
d 2.575E-09 3.693E+04 2.527E+04 6.547E+04
d 2.630E-09 3.486E+04 2.381E+04 6.227E+04
d 2.685E-09 3.292E+04 2.240E+04 5.925E+04
d 2.742E-09 3.108E+04 2.105E+04 5.640E+04
d 2.800E-09 2.934E+04 1.975E+04 5.372E+04
d 2.859E-09 2.771E+04 1.851E+04 5.120E+04
d 2.919E-09 2.616E+04 1.731E+04 4.885E+04
d 2.981E-09 2.470E+04 1.617E+04 4.665E+04
d 3.043E-09 2.332E+04 1.508E+04 4.460E+04
d 3.108E-09 2.202E+04 1.405E+04 4.266E+04
d 3.173E-09 2.079E+04 1.306E+04 4.083E+04
d 3.240E-09 1.963E+04 1.212E+04 3.911E+04
d 3.308E-09 1.853E+04 1.123E+04 3.746E+04
d 3.378E-09 1.750E+04 1.039E+04 3.590E+04
d 3.449E-09 1.652E+04 9.596E+03 3.440E+04
d 3.522E-09 1.560E+04 8.851E+03 3.297E+04
d 3.596E-09 1.473E+04 8.152E+03 3.159E+04
d 3.672E-09 1.391E+04 7.499E+03 3.028E+04
d 3.750E-09 1.313E+04 6.890E+03 2.901E+04
d 3.829E-09 1.240E+04 6.320E+03 2.779E+04
d 3.910E-09 1.170E+04 5.786E+03 2.662E+04
d 3.992E-09 1.105E+04 5.289E+03 2.549E+04
d 4.076E-09 1.043E+04 4.825E+03 2.440E+04
d 4.162E-09 9.851E+03 4.396E+03 2.336E+04
d 4.250E-09 9.301E+03 4.002E+03 2.236E+04
d 4.340E-09 8.782E+03 3.640E+03 2.140E+04
d 4.431E-09 8.292E+03 3.310E+03 2.048E+04
d 4.525E-09 7.829E+03 3.013E+03 1.960E+04
d 4.620E-09 7.392E+03 2.748E+03 1.877E+04
d 4.717E-09 6.979E+03 2.513E+03 1.798E+04
d 4.817E-09 6.589E+03 2.305E+03 1.722E+04
d 4.918E-09 6.222E+03 2.119E+03 1.651E+04
d 5.022E-09 5.874E+03 1.952E+03 1.582E+04
d 5.128E-09 5.546E+03 1.797E+03 1.517E+04
d 5.236E-09 5.237E+03 1.653E+03 1.455E+04
d 5.347E-09 4.944E+03 1.521E+03 1.395E+04
d 5.459E-09 4.668E+03 1.400E+03 1.338E+04
d 5.575E-09 4.408E+03 1.292E+03 1.282E+04
d 5.692E-09 4.162E+03 1.196E+03 1.229E+04
d 5.812E-09 3.929E+03 1.111E+03 1.177E+04
d 5.935E-09 3.710E+03 1.036E+03 1.126E+04
d 6.060E-09 3.503E+03 9.703E+02 1.077E+04
d 6.188E-09 3.307E+03 9.113E+02 1.031E+04
d 6.318E-09 3.123E+03 8.577E+02 9.855E+03
d 6.451E-09 2.948E+03 8.078E+02 9.422E+03
d 6.588E-09 2.784E+03 7.609E+02 9.009E+03
d 6.726E-09 2.628E+03 7.167E+02 8.614E+03
d 6.868E-09 2.482E+03 6.750E+02 8.237E+03
d 7.013E-09 2.343E+03 6.358E+02 7.878E+03
d 7.161E-09 2.212E+03 5.989E+02 7.536E+03
d 7.312E-09 2.089E+03 5.641E+02 7.211E+03
d 7.466E-09 1.972E+03 5.313E+02 6.901E+03
d 7.624E-09 1.862E+03 5.004E+02 6.604E+03
d 7.785E-09 1.758E+03 4.713E+02 6.319E+03
d 7.949E-09 1.660E+03 4.440E+02 6.042E+03
d 8.116E-09 1.567E+03 4.182E+02 5.775E+03
d 8.288E-09 1.480E+03 3.941E+02 5.516E+03
d 8.462E-09 1.397E+03 3.715E+02 5.264E+03
d 8.641E-09 1.319E+03 3.502E+02 5.019E+03
d 8.823E-09 1.245E+03 3.303E+02 4.780E+03
d 9.009E-09 1.176E+03 3.114E+02 4.546E+03
d 9.199E-09 1.110E+03 2.936E+02 4.317E+03
d 9.393E-09 1.048E+03 2.765E+02 4.093E+03
d 9.591E-09 9.898E+02 2.601E+02 3.871E+03
d 9.793E-09 9.345E+02 2.439E+02 3.652E+03
e 5.111E-14 0.000E+00 3.105E+11 2.839E+14
e 5.225E-14 0.000E+00 3.063E+11 2.590E+14
e 5.342E-14 0.000E+00 3.021E+11 2.344E+14
e 5.461E-14 0.000E+00 2.978E+11 2.106E+14
e 5.583E-14 0.000E+00 2.935E+11 1.879E+14
e 5.707E-14 0.000E+00 2.889E+11 1.667E+14
e 5.834E-14 0.000E+00 2.842E+11 1.471E+14
e 5.964E-14 0.000E+00 2.793E+11 1.292E+14
e 6.097E-14 0.000E+00 2.742E+11 1.131E+14
e 6.233E-14 0.000E+00 2.690E+11 9.887E+13
e 6.372E-14 0.000E+00 2.636E+11 8.661E+13
e 6.514E-14 0.000E+00 2.581E+11 7.626E+13
e 6.660E-14 0.000E+00 2.526E+11 6.768E+13
e 6.808E-14 0.000E+00 2.470E+11 6.070E+13
e 6.960E-14 0.000E+00 2.415E+11 5.512E+13
e 7.115E-14 0.000E+00 2.360E+11 5.072E+13
e 7.274E-14 0.000E+00 2.307E+11 4.725E+13
e 7.436E-14 0.000E+00 2.254E+11 4.443E+13
e 7.602E-14 0.000E+00 2.202E+11 4.196E+13
e 7.771E-14 0.000E+00 2.152E+11 3.956E+13
e 7.944E-14 0.000E+00 2.103E+11 3.712E+13
e 8.121E-14 0.000E+00 2.054E+11 3.468E+13
e 8.302E-14 0.000E+00 2.007E+11 3.229E+13
e 8.488E-14 0.000E+00 1.961E+11 3.001E+13
e 8.677E-14 0.000E+00 1.916E+11 2.784E+13
e 8.870E-14 0.000E+00 1.873E+11 2.579E+13
e 9.068E-14 0.000E+00 1.830E+11 2.385E+13
e 9.270E-14 0.000E+00 1.788E+11 2.204E+13
e 9.477E-14 0.000E+00 1.747E+11 2.034E+13
e 9.688E-14 0.000E+00 1.707E+11 1.879E+13
e 9.904E-14 0.000E+00 1.667E+11 1.738E+13
e 1.012E-13 0.000E+00 1.628E+11 1.611E+13
e 1.035E-13 0.000E+00 1.590E+11 1.497E+13
e 1.058E-13 0.000E+00 1.552E+11 1.398E+13
e 1.082E-13 0.000E+00 1.514E+11 1.312E+13
e 1.106E-13 0.000E+00 1.476E+11 1.239E+13
e 1.130E-13 0.000E+00 1.439E+11 1.177E+13
e 1.156E-13 0.000E+00 1.401E+11 1.123E+13
e 1.181E-13 0.000E+00 1.364E+11 1.075E+13
e 1.208E-13 0.000E+00 1.326E+11 1.031E+13
e 1.235E-13 0.000E+00 1.289E+11 9.865E+12
e 1.262E-13 0.000E+00 1.251E+11 9.408E+12
e 1.290E-13 0.000E+00 1.215E+11 8.942E+12
e 1.319E-13 0.000E+00 1.178E+11 8.473E+12
e 1.349E-13 0.000E+00 1.142E+11 8.016E+12
e 1.379E-13 0.000E+00 1.107E+11 7.582E+12
e 1.409E-13 0.000E+00 1.072E+11 7.164E+12
e 1.441E-13 0.000E+00 1.039E+11 6.748E+12
e 1.473E-13 0.000E+00 1.006E+11 6.334E+12
e 1.506E-13 0.000E+00 9.745E+10 5.931E+12
e 1.539E-13 0.000E+00 9.438E+10 5.550E+12
e 1.574E-13 0.000E+00 9.141E+10 5.201E+12
e 1.609E-13 0.000E+00 8.854E+10 4.892E+12
e 1.645E-13 0.000E+00 8.575E+10 4.627E+12
e 1.681E-13 0.000E+00 8.305E+10 4.401E+12
e 1.719E-13 0.000E+00 8.044E+10 4.211E+12
e 1.757E-13 0.000E+00 7.791E+10 4.051E+12
e 1.796E-13 0.000E+00 7.546E+10 3.916E+12
e 1.836E-13 0.000E+00 7.308E+10 3.798E+12
e 1.877E-13 0.000E+00 7.078E+10 3.691E+12
e 1.919E-13 0.000E+00 6.856E+10 3.590E+12
e 1.962E-13 0.000E+00 6.640E+10 3.490E+12
e 2.006E-13 0.000E+00 6.431E+10 3.393E+12
e 2.050E-13 0.000E+00 6.229E+10 3.299E+12
e 2.096E-13 0.000E+00 6.033E+10 3.210E+12
e 2.143E-13 0.000E+00 5.843E+10 3.126E+12
e 2.190E-13 0.000E+00 5.659E+10 3.049E+12
e 2.239E-13 0.000E+00 5.481E+10 2.979E+12
e 2.289E-13 0.000E+00 5.309E+10 2.918E+12
e 2.340E-13 0.000E+00 5.142E+10 2.866E+12
e 2.392E-13 0.000E+00 4.980E+10 2.821E+12
e 2.446E-13 0.000E+00 4.823E+10 2.782E+12
e 2.500E-13 0.000E+00 4.672E+10 2.747E+12
e 2.556E-13 0.000E+00 4.526E+10 2.713E+12
e 2.613E-13 0.000E+00 4.385E+10 2.677E+12
e 2.671E-13 0.000E+00 4.250E+10 2.638E+12
e 2.731E-13 0.000E+00 4.121E+10 2.594E+12
e 2.792E-13 0.000E+00 3.997E+10 2.544E+12
e 2.854E-13 0.000E+00 3.879E+10 2.487E+12
e 2.917E-13 0.000E+00 3.766E+10 2.423E+12
e 2.983E-13 0.000E+00 3.660E+10 2.352E+12
e 3.049E-13 0.000E+00 3.558E+10 2.273E+12
e 3.117E-13 0.000E+00 3.462E+10 2.187E+12
e 3.186E-13 0.000E+00 3.371E+10 2.096E+12
e 3.257E-13 0.000E+00 3.284E+10 2.000E+12
e 3.330E-13 0.000E+00 3.202E+10 1.901E+12
e 3.404E-13 0.000E+00 3.123E+10 1.801E+12
e 3.480E-13 0.000E+00 3.048E+10 1.702E+12
e 3.558E-13 0.000E+00 2.975E+10 1.605E+12
e 3.637E-13 0.000E+00 2.904E+10 1.512E+12
e 3.718E-13 0.000E+00 2.836E+10 1.423E+12
e 3.801E-13 0.000E+00 2.770E+10 1.340E+12
e 3.886E-13 0.000E+00 2.705E+10 1.261E+12
e 3.972E-13 0.000E+00 2.642E+10 1.187E+12
e 4.061E-13 0.000E+00 2.580E+10 1.117E+12
e 4.152E-13 0.000E+00 2.520E+10 1.051E+12
e 4.244E-13 0.000E+00 2.461E+10 9.899E+11
e 4.339E-13 0.000E+00 2.403E+10 9.325E+11
e 4.435E-13 0.000E+00 2.347E+10 8.789E+11
e 4.534E-13 0.000E+00 2.292E+10 8.289E+11
e 4.635E-13 0.000E+00 2.238E+10 7.824E+11
e 4.739E-13 0.000E+00 2.186E+10 7.393E+11
e 4.844E-13 0.000E+00 2.135E+10 6.994E+11
e 4.952E-13 0.000E+00 2.085E+10 6.623E+11
e 5.063E-13 0.000E+00 2.036E+10 6.279E+11
e 5.176E-13 0.000E+00 1.988E+10 5.959E+11
e 5.291E-13 0.000E+00 1.942E+10 5.661E+11
e 5.409E-13 0.000E+00 1.897E+10 5.380E+11
e 5.530E-13 0.000E+00 1.852E+10 5.116E+11
e 5.653E-13 0.000E+00 1.809E+10 4.865E+11
e 5.779E-13 0.000E+00 1.767E+10 4.625E+11
e 5.908E-13 0.000E+00 1.728E+10 4.394E+11
e 6.039E-13 0.000E+00 1.697E+10 4.171E+11
e 6.174E-13 0.000E+00 1.678E+10 3.956E+11
e 6.312E-13 0.000E+00 1.673E+10 3.747E+11
e 6.452E-13 0.000E+00 1.684E+10 3.546E+11
e 6.596E-13 0.000E+00 1.713E+10 3.352E+11
e 6.743E-13 0.000E+00 1.757E+10 3.167E+11
e 6.894E-13 0.000E+00 1.815E+10 2.991E+11
e 7.047E-13 0.000E+00 1.884E+10 2.824E+11
e 7.204E-13 0.000E+00 1.959E+10 2.665E+11
e 7.365E-13 0.000E+00 2.038E+10 2.517E+11
e 7.529E-13 0.000E+00 2.115E+10 2.378E+11
e 7.697E-13 0.000E+00 2.189E+10 2.248E+11
e 7.869E-13 0.000E+00 2.257E+10 2.126E+11
e 8.044E-13 0.000E+00 2.316E+10 2.013E+11
e 8.223E-13 0.000E+00 2.366E+10 1.907E+11
e 8.407E-13 0.000E+00 2.403E+10 1.808E+11
e 8.594E-13 0.000E+00 2.429E+10 1.714E+11
e 8.786E-13 0.000E+00 2.443E+10 1.626E+11
e 8.982E-13 0.000E+00 2.447E+10 1.544E+11
e 9.182E-13 0.000E+00 2.440E+10 1.466E+11
e 9.387E-13 0.000E+00 2.426E+10 1.392E+11
e 9.596E-13 0.000E+00 2.407E+10 1.323E+11
e 9.810E-13 0.000E+00 2.386E+10 1.259E+11
e 1.003E-12 0.000E+00 2.364E+10 1.198E+11
e 1.025E-12 0.000E+00 2.339E+10 1.141E+11
e 1.048E-12 0.000E+00 2.310E+10 1.088E+11
e 1.071E-12 0.000E+00 2.276E+10 1.038E+11
e 1.095E-12 0.000E+00 2.238E+10 9.907E+10
e 1.120E-12 0.000E+00 2.196E+10 9.464E+10
e 1.145E-12 0.000E+00 2.150E+10 9.045E+10
e 1.170E-12 0.000E+00 2.101E+10 8.647E+10
e 1.196E-12 0.000E+00 2.050E+10 8.268E+10
e 1.223E-12 0.000E+00 1.999E+10 7.904E+10
e 1.250E-12 0.000E+00 1.950E+10 7.554E+10
e 1.278E-12 0.000E+00 1.904E+10 7.215E+10
e 1.307E-12 0.000E+00 1.861E+10 6.888E+10
e 1.336E-12 0.000E+00 1.820E+10 6.570E+10
e 1.365E-12 0.000E+00 1.781E+10 6.264E+10
e 1.396E-12 0.000E+00 1.744E+10 5.970E+10
e 1.427E-12 0.000E+00 1.709E+10 5.687E+10
e 1.459E-12 0.000E+00 1.676E+10 5.419E+10
e 1.491E-12 0.000E+00 1.643E+10 5.166E+10
e 1.525E-12 0.000E+00 1.611E+10 4.928E+10
e 1.559E-12 0.000E+00 1.578E+10 4.705E+10
e 1.593E-12 0.000E+00 1.546E+10 4.493E+10
e 1.629E-12 0.000E+00 1.513E+10 4.293E+10
e 1.665E-12 0.000E+00 1.480E+10 4.104E+10
e 1.702E-12 0.000E+00 1.446E+10 3.923E+10
e 1.740E-12 0.000E+00 1.410E+10 3.750E+10
e 1.779E-12 0.000E+00 1.374E+10 3.585E+10
e 1.819E-12 0.000E+00 1.336E+10 3.426E+10
e 1.859E-12 0.000E+00 1.298E+10 3.273E+10
e 1.901E-12 0.000E+00 1.260E+10 3.126E+10
e 1.943E-12 0.000E+00 1.223E+10 2.985E+10
e 1.986E-12 0.000E+00 1.187E+10 2.848E+10
e 2.031E-12 0.000E+00 1.152E+10 2.717E+10
e 2.076E-12 0.000E+00 1.120E+10 2.591E+10
e 2.122E-12 0.000E+00 1.090E+10 2.470E+10
e 2.170E-12 0.000E+00 1.061E+10 2.355E+10
e 2.218E-12 0.000E+00 1.035E+10 2.245E+10
e 2.267E-12 0.000E+00 1.009E+10 2.141E+10
e 2.318E-12 0.000E+00 9.829E+09 2.041E+10
e 2.370E-12 0.000E+00 9.572E+09 1.947E+10
e 2.422E-12 0.000E+00 9.313E+09 1.856E+10
e 2.476E-12 0.000E+00 9.048E+09 1.769E+10
e 2.532E-12 0.000E+00 8.777E+09 1.686E+10
e 2.588E-12 0.000E+00 8.501E+09 1.606E+10
e 2.646E-12 0.000E+00 8.221E+09 1.529E+10
e 2.705E-12 0.000E+00 7.938E+09 1.455E+10
e 2.765E-12 0.000E+00 7.653E+09 1.385E+10
e 2.827E-12 0.000E+00 7.371E+09 1.318E+10
e 2.890E-12 0.000E+00 7.092E+09 1.255E+10
e 2.954E-12 0.000E+00 6.821E+09 1.195E+10
e 3.020E-12 0.000E+00 6.558E+09 1.138E+10
e 3.087E-12 0.000E+00 6.305E+09 1.085E+10
e 3.156E-12 0.000E+00 6.059E+09 1.034E+10
e 3.226E-12 0.000E+00 5.820E+09 9.856E+09
e 3.298E-12 0.000E+00 5.587E+09 9.399E+09
e 3.372E-12 0.000E+00 5.361E+09 8.965E+09
e 3.447E-12 0.000E+00 5.139E+09 8.551E+09
e 3.524E-12 0.000E+00 4.924E+09 8.156E+09
e 3.603E-12 0.000E+00 4.714E+09 7.779E+09
e 3.683E-12 0.000E+00 4.510E+09 7.417E+09
e 3.765E-12 0.000E+00 4.313E+09 7.071E+09
e 3.849E-12 0.000E+00 4.123E+09 6.740E+09
e 3.935E-12 5.079E+09 3.940E+09 6.422E+09
e 4.022E-12 4.838E+09 3.765E+09 6.117E+09
e 4.112E-12 4.608E+09 3.597E+09 5.826E+09
e 4.204E-12 4.390E+09 3.436E+09 5.546E+09
e 4.297E-12 4.181E+09 3.281E+09 5.278E+09
e 4.393E-12 3.983E+09 3.133E+09 5.021E+09
e 4.491E-12 3.794E+09 2.992E+09 4.776E+09
e 4.591E-12 3.614E+09 2.856E+09 4.542E+09
e 4.694E-12 3.442E+09 2.727E+09 4.319E+09
e 4.798E-12 3.279E+09 2.603E+09 4.106E+09
e 4.905E-12 3.123E+09 2.485E+09 3.904E+09
e 5.015E-12 2.975E+09 2.372E+09 3.711E+09
e 5.126E-12 2.834E+09 2.264E+09 3.529E+09
e 5.241E-12 2.699E+09 2.160E+09 3.356E+09
e 5.358E-12 2.571E+09 2.061E+09 3.193E+09
e 5.477E-12 2.449E+09 1.966E+09 3.038E+09
e 5.599E-12 2.333E+09 1.875E+09 2.892E+09
e 5.724E-12 2.222E+09 1.789E+09 2.754E+09
e 5.852E-12 2.117E+09 1.706E+09 2.622E+09
e 5.982E-12 2.016E+09 1.627E+09 2.497E+09
e 6.115E-12 1.920E+09 1.552E+09 2.379E+09
e 6.252E-12 1.829E+09 1.481E+09 2.265E+09
e 6.391E-12 1.742E+09 1.414E+09 2.157E+09
e 6.533E-12 1.660E+09 1.349E+09 2.053E+09
e 6.679E-12 1.581E+09 1.287E+09 1.954E+09
e 6.828E-12 1.506E+09 1.229E+09 1.859E+09
e 6.980E-12 1.434E+09 1.173E+09 1.769E+09
e 7.136E-12 1.366E+09 1.119E+09 1.683E+09
e 7.295E-12 1.302E+09 1.068E+09 1.601E+09
e 7.458E-12 1.240E+09 1.020E+09 1.523E+09
e 7.624E-12 1.181E+09 9.732E+08 1.448E+09
e 7.794E-12 1.125E+09 9.286E+08 1.376E+09
e 7.968E-12 1.071E+09 8.860E+08 1.308E+09
e 8.145E-12 1.021E+09 8.452E+08 1.243E+09
e 8.327E-12 9.722E+08 8.062E+08 1.181E+09
e 8.512E-12 9.261E+08 7.689E+08 1.123E+09
e 8.702E-12 8.821E+08 7.333E+08 1.067E+09
e 8.896E-12 8.402E+08 6.993E+08 1.014E+09
e 9.094E-12 8.004E+08 6.670E+08 9.637E+08
e 9.297E-12 7.624E+08 6.363E+08 9.159E+08
e 9.504E-12 7.262E+08 6.071E+08 8.706E+08
e 9.716E-12 6.917E+08 5.794E+08 8.276E+08
e 9.933E-12 6.589E+08 5.531E+08 7.868E+08
e 1.015E-11 6.276E+08 5.281E+08 7.480E+08
e 1.038E-11 5.978E+08 5.043E+08 7.112E+08
e 1.061E-11 5.694E+08 4.816E+08 6.762E+08
e 1.085E-11 5.424E+08 4.600E+08 6.430E+08
e 1.109E-11 5.167E+08 4.392E+08 6.114E+08
e 1.134E-11 4.922E+08 4.193E+08 5.815E+08
e 1.159E-11 4.688E+08 4.002E+08 5.531E+08
e 1.185E-11 4.465E+08 3.818E+08 5.263E+08
e 1.211E-11 4.253E+08 3.641E+08 5.010E+08
e 1.238E-11 4.052E+08 3.471E+08 4.770E+08
e 1.266E-11 3.859E+08 3.308E+08 4.544E+08
e 1.294E-11 3.676E+08 3.152E+08 4.330E+08
e 1.323E-11 3.502E+08 3.003E+08 4.128E+08
e 1.352E-11 3.335E+08 2.860E+08 3.936E+08
e 1.383E-11 3.177E+08 2.724E+08 3.753E+08
e 1.413E-11 3.026E+08 2.595E+08 3.579E+08
e 1.445E-11 2.883E+08 2.472E+08 3.413E+08
e 1.477E-11 2.746E+08 2.356E+08 3.254E+08
e 1.510E-11 2.616E+08 2.245E+08 3.101E+08
e 1.544E-11 2.491E+08 2.140E+08 2.955E+08
e 1.578E-11 2.373E+08 2.040E+08 2.815E+08
e 1.613E-11 2.261E+08 1.945E+08 2.680E+08
e 1.649E-11 2.153E+08 1.855E+08 2.550E+08
e 1.686E-11 2.051E+08 1.769E+08 2.425E+08
e 1.724E-11 1.954E+08 1.687E+08 2.306E+08
e 1.762E-11 1.861E+08 1.610E+08 2.191E+08
e 1.801E-11 1.773E+08 1.536E+08 2.082E+08
e 1.842E-11 1.688E+08 1.465E+08 1.978E+08
e 1.883E-11 1.608E+08 1.398E+08 1.880E+08
e 1.925E-11 1.532E+08 1.334E+08 1.786E+08
e 1.968E-11 1.459E+08 1.273E+08 1.698E+08
e 2.011E-11 1.390E+08 1.214E+08 1.615E+08
e 2.056E-11 1.324E+08 1.158E+08 1.536E+08
e 2.102E-11 1.261E+08 1.104E+08 1.461E+08
e 2.149E-11 1.201E+08 1.053E+08 1.391E+08
e 2.197E-11 1.144E+08 1.004E+08 1.324E+08
e 2.246E-11 1.090E+08 9.565E+07 1.260E+08
e 2.296E-11 1.038E+08 9.114E+07 1.200E+08
e 2.347E-11 9.890E+07 8.683E+07 1.142E+08
e 2.399E-11 9.421E+07 8.271E+07 1.088E+08
e 2.453E-11 8.974E+07 7.879E+07 1.036E+08
e 2.508E-11 8.548E+07 7.506E+07 9.867E+07
e 2.563E-11 8.142E+07 7.151E+07 9.396E+07
e 2.621E-11 7.756E+07 6.813E+07 8.947E+07
e 2.679E-11 7.387E+07 6.492E+07 8.518E+07
e 2.739E-11 7.037E+07 6.188E+07 8.110E+07
e 2.800E-11 6.703E+07 5.898E+07 7.721E+07
e 2.862E-11 6.385E+07 5.624E+07 7.351E+07
e 2.926E-11 6.082E+07 5.363E+07 6.999E+07
e 2.991E-11 5.793E+07 5.115E+07 6.665E+07
e 3.058E-11 5.518E+07 4.880E+07 6.347E+07
e 3.126E-11 5.256E+07 4.657E+07 6.046E+07
e 3.196E-11 5.007E+07 4.444E+07 5.760E+07
e 3.267E-11 4.769E+07 4.241E+07 5.488E+07
e 3.340E-11 4.543E+07 4.046E+07 5.229E+07
e 3.414E-11 4.327E+07 3.860E+07 4.984E+07
e 3.490E-11 4.122E+07 3.681E+07 4.750E+07
e 3.568E-11 3.926E+07 3.508E+07 4.528E+07
e 3.648E-11 3.740E+07 3.342E+07 4.317E+07
e 3.729E-11 3.562E+07 3.183E+07 4.116E+07
e 3.812E-11 3.393E+07 3.030E+07 3.924E+07
e 3.897E-11 3.232E+07 2.883E+07 3.743E+07
e 3.984E-11 3.079E+07 2.742E+07 3.571E+07
e 4.073E-11 2.933E+07 2.608E+07 3.407E+07
e 4.164E-11 2.793E+07 2.480E+07 3.253E+07
e 4.257E-11 2.661E+07 2.358E+07 3.107E+07
e 4.351E-11 2.534E+07 2.242E+07 2.968E+07
e 4.448E-11 2.414E+07 2.133E+07 2.837E+07
e 4.548E-11 2.300E+07 2.031E+07 2.713E+07
e 4.649E-11 2.190E+07 1.934E+07 2.594E+07
e 4.753E-11 2.087E+07 1.842E+07 2.482E+07
e 4.859E-11 1.987E+07 1.756E+07 2.374E+07
e 4.967E-11 1.893E+07 1.674E+07 2.271E+07
e 5.078E-11 1.803E+07 1.596E+07 2.172E+07
e 5.191E-11 1.718E+07 1.522E+07 2.077E+07
e 5.307E-11 1.636E+07 1.451E+07 1.986E+07
e 5.425E-11 1.559E+07 1.382E+07 1.898E+07
e 5.546E-11 1.485E+07 1.317E+07 1.814E+07
e 5.669E-11 1.414E+07 1.254E+07 1.734E+07
e 5.796E-11 1.347E+07 1.193E+07 1.657E+07
e 5.925E-11 1.283E+07 1.135E+07 1.584E+07
e 6.057E-11 1.222E+07 1.079E+07 1.515E+07
e 6.192E-11 1.164E+07 1.026E+07 1.449E+07
e 6.330E-11 1.109E+07 9.752E+06 1.387E+07
e 6.471E-11 1.056E+07 9.269E+06 1.328E+07
e 6.616E-11 1.006E+07 8.810E+06 1.272E+07
e 6.763E-11 9.584E+06 8.374E+06 1.219E+07
e 6.914E-11 9.129E+06 7.961E+06 1.168E+07
e 7.068E-11 8.695E+06 7.570E+06 1.119E+07
e 7.226E-11 8.283E+06 7.200E+06 1.072E+07
e 7.387E-11 7.890E+06 6.849E+06 1.026E+07
e 7.551E-11 7.515E+06 6.517E+06 9.826E+06
e 7.720E-11 7.158E+06 6.202E+06 9.403E+06
e 7.892E-11 6.819E+06 5.902E+06 8.993E+06
e 8.068E-11 6.495E+06 5.617E+06 8.595E+06
e 8.248E-11 6.187E+06 5.345E+06 8.210E+06
e 8.431E-11 5.893E+06 5.086E+06 7.836E+06
e 8.619E-11 5.613E+06 4.839E+06 7.475E+06
e 8.811E-11 5.347E+06 4.603E+06 7.125E+06
e 9.008E-11 5.093E+06 4.379E+06 6.788E+06
e 9.209E-11 4.851E+06 4.166E+06 6.463E+06
e 9.414E-11 4.621E+06 3.962E+06 6.152E+06
e 9.624E-11 4.402E+06 3.768E+06 5.853E+06
e 9.838E-11 4.193E+06 3.584E+06 5.568E+06
e 1.006E-10 3.994E+06 3.408E+06 5.296E+06
e 1.028E-10 3.804E+06 3.241E+06 5.037E+06
e 1.051E-10 3.624E+06 3.082E+06 4.790E+06
e 1.075E-10 3.452E+06 2.930E+06 4.555E+06
e 1.099E-10 3.288E+06 2.786E+06 4.331E+06
e 1.123E-10 3.132E+06 2.649E+06 4.118E+06
e 1.148E-10 2.983E+06 2.519E+06 3.916E+06
e 1.174E-10 2.842E+06 2.395E+06 3.723E+06
e 1.200E-10 2.707E+06 2.277E+06 3.538E+06
e 1.227E-10 2.578E+06 2.165E+06 3.363E+06
e 1.254E-10 2.456E+06 2.059E+06 3.196E+06
e 1.282E-10 2.339E+06 1.958E+06 3.037E+06
e 1.310E-10 2.228E+06 1.861E+06 2.887E+06
e 1.340E-10 2.123E+06 1.770E+06 2.745E+06
e 1.369E-10 2.022E+06 1.683E+06 2.611E+06
e 1.400E-10 1.926E+06 1.601E+06 2.484E+06
e 1.431E-10 1.834E+06 1.523E+06 2.365E+06
e 1.463E-10 1.747E+06 1.448E+06 2.253E+06
e 1.496E-10 1.664E+06 1.377E+06 2.148E+06
e 1.529E-10 1.585E+06 1.310E+06 2.049E+06
e 1.563E-10 1.510E+06 1.247E+06 1.955E+06
e 1.598E-10 1.439E+06 1.186E+06 1.867E+06
e 1.634E-10 1.370E+06 1.129E+06 1.782E+06
e 1.670E-10 1.305E+06 1.074E+06 1.702E+06
e 1.707E-10 1.243E+06 1.022E+06 1.626E+06
e 1.745E-10 1.184E+06 9.721E+05 1.553E+06
e 1.784E-10 1.128E+06 9.246E+05 1.483E+06
e 1.824E-10 1.075E+06 8.792E+05 1.417E+06
e 1.865E-10 1.024E+06 8.358E+05 1.354E+06
e 1.906E-10 9.749E+05 7.944E+05 1.293E+06
e 1.949E-10 9.287E+05 7.548E+05 1.235E+06
e 1.992E-10 8.846E+05 7.169E+05 1.179E+06
e 2.037E-10 8.426E+05 6.807E+05 1.126E+06
e 2.082E-10 8.026E+05 6.461E+05 1.074E+06
e 2.128E-10 7.645E+05 6.130E+05 1.024E+06
e 2.176E-10 7.282E+05 5.814E+05 9.752E+05
e 2.224E-10 6.937E+05 5.513E+05 9.282E+05
e 2.274E-10 6.607E+05 5.227E+05 8.827E+05
e 2.325E-10 6.294E+05 4.954E+05 8.387E+05
e 2.377E-10 5.995E+05 4.696E+05 7.964E+05
e 2.430E-10 5.711E+05 4.451E+05 7.556E+05
e 2.484E-10 5.439E+05 4.218E+05 7.166E+05
e 2.539E-10 5.181E+05 3.998E+05 6.795E+05
e 2.596E-10 4.935E+05 3.790E+05 6.443E+05
e 2.654E-10 4.701E+05 3.593E+05 6.110E+05
e 2.713E-10 4.478E+05 3.406E+05 5.798E+05
e 2.773E-10 4.265E+05 3.228E+05 5.505E+05
e 2.835E-10 4.063E+05 3.060E+05 5.232E+05
e 2.898E-10 3.870E+05 2.900E+05 4.977E+05
e 2.963E-10 3.686E+05 2.747E+05 4.740E+05
e 3.029E-10 3.512E+05 2.602E+05 4.518E+05
e 3.096E-10 3.345E+05 2.463E+05 4.311E+05
e 3.165E-10 3.186E+05 2.329E+05 4.116E+05
e 3.236E-10 3.035E+05 2.199E+05 3.930E+05
e 3.308E-10 2.891E+05 2.074E+05 3.754E+05
e 3.382E-10 2.754E+05 1.953E+05 3.585E+05
e 3.457E-10 2.623E+05 1.837E+05 3.424E+05
e 3.534E-10 2.498E+05 1.725E+05 3.271E+05
e 3.613E-10 2.380E+05 1.617E+05 3.125E+05
e 3.694E-10 2.267E+05 1.514E+05 2.985E+05
e 3.776E-10 2.159E+05 1.416E+05 2.852E+05
e 3.860E-10 2.057E+05 1.324E+05 2.725E+05
e 3.946E-10 1.959E+05 1.239E+05 2.603E+05
e 4.034E-10 1.866E+05 1.163E+05 2.487E+05
e 4.124E-10 1.778E+05 1.094E+05 2.376E+05
e 4.216E-10 1.693E+05 1.035E+05 2.270E+05
e 4.310E-10 1.613E+05 9.827E+04 2.168E+05
e 4.406E-10 1.536E+05 9.374E+04 2.071E+05
e 4.504E-10 1.463E+05 8.976E+04 1.978E+05
e 4.605E-10 1.394E+05 8.621E+04 1.888E+05
e 4.707E-10 1.328E+05 8.294E+04 1.803E+05
e 4.812E-10 1.265E+05 7.981E+04 1.721E+05
e 4.920E-10 1.205E+05 7.671E+04 1.642E+05
e 5.029E-10 1.148E+05 7.351E+04 1.567E+05
e 5.141E-10 1.093E+05 7.014E+04 1.495E+05
e 5.256E-10 1.041E+05 6.657E+04 1.426E+05
e 5.373E-10 9.918E+04 6.284E+04 1.361E+05
e 5.493E-10 9.447E+04 5.898E+04 1.298E+05
e 5.615E-10 8.999E+04 5.504E+04 1.239E+05
e 5.741E-10 8.572E+04 5.107E+04 1.183E+05
e 5.869E-10 8.165E+04 4.716E+04 1.131E+05
e 5.999E-10 7.777E+04 4.338E+04 1.081E+05
e 6.133E-10 7.408E+04 3.979E+04 1.034E+05
e 6.270E-10 7.057E+04 3.645E+04 9.902E+04
e 6.410E-10 6.722E+04 3.341E+04 9.485E+04
e 6.553E-10 6.403E+04 3.066E+04 9.091E+04
e 6.699E-10 6.099E+04 2.814E+04 8.715E+04
e 6.848E-10 5.809E+04 2.578E+04 8.358E+04
e 7.001E-10 5.534E+04 2.351E+04 8.015E+04
e 7.157E-10 5.271E+04 2.132E+04 7.687E+04
e 7.316E-10 5.021E+04 1.922E+04 7.371E+04
e 7.479E-10 4.782E+04 1.724E+04 7.067E+04
e 7.646E-10 4.555E+04 1.538E+04 6.775E+04
e 7.817E-10 4.339E+04 1.367E+04 6.494E+04
e 7.991E-10 4.133E+04 1.211E+04 6.225E+04
e 8.169E-10 3.937E+04 1.074E+04 5.967E+04
e 8.351E-10 3.750E+04 9.538E+03 5.720E+04
e 8.537E-10 3.572E+04 8.510E+03 5.485E+04
e 8.728E-10 3.403E+04 7.644E+03 5.260E+04
e 8.922E-10 3.241E+04 6.923E+03 5.045E+04
e 9.121E-10 3.087E+04 6.323E+03 4.839E+04
e 9.324E-10 2.941E+04 5.823E+03 4.641E+04
e 9.532E-10 2.801E+04 5.402E+03 4.451E+04
e 9.745E-10 2.668E+04 5.042E+03 4.266E+04
e 9.962E-10 2.542E+04 4.725E+03 4.087E+04
e 1.018E-09 2.421E+04 4.436E+03 3.912E+04
e 1.041E-09 2.306E+04 4.164E+03 3.742E+04
e 1.064E-09 2.197E+04 3.909E+03 3.575E+04
e 1.088E-09 2.092E+04 3.669E+03 3.413E+04
e 1.112E-09 1.993E+04 3.444E+03 3.256E+04
e 1.137E-09 1.898E+04 3.233E+03 3.105E+04
e 1.162E-09 1.808E+04 3.035E+03 2.960E+04
e 1.188E-09 1.723E+04 2.849E+03 2.822E+04
e 1.215E-09 1.641E+04 2.675E+03 2.692E+04
e 1.242E-09 1.563E+04 2.511E+03 2.569E+04
e 1.270E-09 1.489E+04 2.357E+03 2.454E+04
e 1.298E-09 1.418E+04 2.213E+03 2.346E+04
e 1.327E-09 1.351E+04 2.077E+03 2.246E+04
e 1.356E-09 1.287E+04 1.950E+03 2.153E+04
e 1.387E-09 1.226E+04 1.830E+03 2.066E+04
e 1.418E-09 1.167E+04 1.718E+03 1.985E+04
e 1.449E-09 1.112E+04 1.613E+03 1.907E+04
e 1.482E-09 1.059E+04 1.514E+03 1.834E+04
e 1.515E-09 1.009E+04 1.421E+03 1.763E+04
e 1.548E-09 9.611E+03 1.334E+03 1.697E+04
e 1.583E-09 9.154E+03 1.252E+03 1.633E+04
e 1.618E-09 8.720E+03 1.176E+03 1.571E+04
e 1.654E-09 8.306E+03 1.104E+03 1.512E+04
e 1.691E-09 7.912E+03 1.036E+03 1.454E+04
e 1.729E-09 7.536E+03 9.725E+02 1.397E+04
e 1.767E-09 7.179E+03 9.129E+02 1.342E+04
e 1.807E-09 6.838E+03 8.570E+02 1.288E+04
e 1.847E-09 6.513E+03 8.045E+02 1.235E+04
e 1.888E-09 6.204E+03 7.552E+02 1.183E+04
e 1.930E-09 5.910E+03 7.089E+02 1.133E+04
e 1.973E-09 5.629E+03 6.655E+02 1.084E+04
e 2.017E-09 5.362E+03 6.247E+02 1.037E+04
e 2.062E-09 5.108E+03 5.864E+02 9.924E+03
e 2.108E-09 4.865E+03 5.505E+02 9.495E+03
e 2.155E-09 4.634E+03 5.168E+02 9.088E+03
e 2.203E-09 4.414E+03 4.851E+02 8.703E+03
e 2.252E-09 4.205E+03 4.554E+02 8.340E+03
e 2.303E-09 4.005E+03 4.275E+02 7.999E+03
e 2.354E-09 3.815E+03 4.013E+02 7.676E+03
e 2.406E-09 3.634E+03 3.768E+02 7.368E+03
e 2.460E-09 3.462E+03 3.538E+02 7.070E+03
e 2.515E-09 3.297E+03 3.324E+02 6.778E+03
e 2.571E-09 3.141E+03 3.123E+02 6.487E+03
e 2.628E-09 2.992E+03 2.935E+02 6.193E+03
e 2.687E-09 2.850E+03 2.759E+02 5.893E+03
e 2.747E-09 2.714E+03 2.592E+02 5.587E+03
e 2.808E-09 2.586E+03 2.432E+02 5.275E+03
e 2.871E-09 2.463E+03 2.279E+02 4.959E+03
e 2.935E-09 2.346E+03 2.128E+02 4.640E+03

